The mass-lumped midpoint scheme for computational micromagnetics: Newton linearization and application to magnetic skyrmion dynamics

We discuss a mass-lumped midpoint scheme for the numerical approximation of the Landau-Lifshitz-Gilbert equation, which models the dynamics of the magnetization in ferromagnetic materials. In addition to the classical micromagnetic field contributions, our setting covers the non-standard Dzyaloshinskii-Moriya interaction, which is the essential ingredient for the enucleation and stabilization of magnetic skyrmions. Our analysis also includes the inexact solution of the arising nonlinear systems, for which we discuss both a constraint preserving fixed-point solver from the literature and a novel approach based on the Newton method. We numerically compare the two linearization techniques and show that the Newton solver leads to a considerably lower number of nonlinear iterations. Moreover, in a numerical study on magnetic skyrmions, we demonstrate that, for magnetization dynamics that are very sensitive to energy perturbations, the midpoint scheme, due to its conservation properties, is superior to the dissipative tangent plane schemes from the literature.

==> plots/CFL_eps_vs_constraint/compact_deviation_fp_h1By4.dat <==
eps errInfAbove errInfBelow
1.000000000000000000e+00 6.905587213168473681e-14 8.359979375427428749e-14
3.162277660168379412e-01 6.261657858885882888e-14 8.271161533457416226e-14
1.000000000000000036e-10 1.096900348329654662e-13 5.762057497804562445e-13
3.162277660168379393e-11 7.216449660063517513e-14 5.333511410299252020e-13
1.000000000000000056e-01 5.906386491005832795e-14 8.304468224196170922e-14
9.999999999999999395e-12 8.815170815523742931e-14 3.300693052210590395e-13
3.162277660168379393e-12 1.063593657590899966e-13 2.950972799453666084e-13
9.999999999999999799e-13 9.214851104388799286e-14 2.087219286295294296e-13
3.162277660168379134e-02 6.017408793468348449e-14 8.604228440844963188e-14
1.000000000000000021e-02 5.928590951498335926e-14 8.115730310009894310e-14
3.162277660168379394e-03 6.417089082333404804e-14 8.526512829121202230e-14
1.000000000000000021e-03 6.061817714453354711e-14 8.659739592076221015e-14
3.162277660168379394e-04 6.128431095930864103e-14 9.048317650695025804e-14
1.000000000000000048e-04 7.083222897108498728e-14 9.192646643896296155e-14
3.162277660168379530e-05 7.172040739078511251e-14 8.726352973553730408e-14
1.000000000000000082e-05 6.838973831690964289e-14 9.137135492665038328e-14
3.162277660168379191e-06 6.394884621840901673e-14 8.701928067011976964e-13
9.999999999999999547e-07 4.796163466380676255e-14 1.248223746586063498e-12
3.162277660168379191e-07 3.208544541166702402e-13 4.213296378452469071e-13
9.999999999999999547e-08 1.025624030148719612e-12 7.642775301519577624e-13
3.162277660168379191e-08 1.366684543313567701e-12 9.703349235223868163e-13
1.000000000000000021e-08 5.615508058554041781e-13 1.076694289281476813e-12
3.162277660168379522e-09 3.930189507173054153e-13 1.679101302443086752e-12
1.000000000000000062e-09 2.768896223415140412e-13 1.960542839185563935e-12
3.162277660168379522e-10 4.163336342344337027e-13 1.239452984691524762e-12


==> plots/CFL_eps_vs_constraint/compact_deviation_fp_h1By8.dat <==
eps errInfAbove errInfBelow
1.000000000000000000e+00 3.330669073875469621e-13 2.531308496145356912e-14
3.162277660168379412e-01 3.528288772258747485e-13 3.064215547965432052e-14
1.000000000000000036e-10 1.616484723854227923e-12 3.241851231905457098e-14
3.162277660168379393e-11 1.153743767190462677e-12 1.831867990631508292e-14
1.000000000000000056e-01 3.228528555609955220e-13 2.930988785010413267e-14
9.999999999999999395e-12 5.393463453629010473e-13 8.137934770502397441e-14
3.162277660168379393e-12 4.594102875898897764e-13 9.725553695716371294e-14
9.999999999999999799e-13 6.585842982076428598e-13 1.199040866595169064e-14
3.162277660168379134e-02 3.230749001659205533e-13 4.074518500374324503e-14
1.000000000000000021e-02 3.390621117205228074e-13 3.330669073875469621e-14
3.162277660168379394e-03 3.397282455352979014e-13 3.597122599785507191e-14
1.000000000000000021e-03 3.421707361894732458e-13 3.597122599785507191e-14
3.162277660168379394e-04 3.446132268436485901e-13 3.863576125695544761e-14
1.000000000000000048e-04 1.172617558609090338e-12 7.116529587847253424e-14
3.162277660168379530e-05 1.210587186051270692e-12 1.547650896327468217e-13
1.000000000000000082e-05 1.142419492339286080e-12 1.589173237448449072e-12
3.162277660168379191e-06 4.901856698324991157e-12 5.174305428568004572e-12
9.999999999999999547e-07 4.754641125259695400e-12 7.974509941277574399e-12
3.162277660168379191e-07 2.682520872099303233e-11 2.511335583932350346e-11
9.999999999999999547e-08 2.671529664155514183e-11 8.897771408555854578e-12
3.162277660168379191e-08 1.376454505930269079e-11 3.112787805292782650e-11
1.000000000000000021e-08 6.110889572141786630e-12 3.652411706411839987e-12
3.162277660168379522e-09 5.222711152441661397e-12 3.314126750808554789e-12
1.000000000000000062e-09 3.102629264617462468e-12 2.277622535018508643e-12
3.162277660168379522e-10 2.078337502098293044e-12 5.632161403923419130e-13


==> plots/CFL_eps_vs_constraint/compact_deviation_newton_h1By4.dat <==
eps errInfAbove errInfBelow
1.000000000000000000e+00 5.276220681471599505e-06 2.815766449626444512e-05
3.162277660168379412e-01 5.276220681471599505e-06 2.815766449626444512e-05
1.000000000000000036e-10 1.194000454063370853e-11 9.396150524310087349e-12
3.162277660168379393e-11 3.690159289249095309e-12 2.591482584080040397e-12
1.000000000000000056e-01 5.276220681471599505e-06 2.815766449626444512e-05
9.999999999999999395e-12 1.167954621905664681e-12 7.167599846980010625e-13
3.162277660168379393e-12 4.560796185160143068e-13 2.395861287141087814e-13
9.999999999999999799e-13 2.162714451969804941e-13 9.525713551283843117e-14
3.162277660168379134e-02 5.276220681471599505e-06 2.815766449626444512e-05
1.000000000000000021e-02 5.276220681471599505e-06 2.815766449626444512e-05
3.162277660168379394e-03 3.830450058472933961e-06 4.580821337918372649e-06
1.000000000000000021e-03 2.671832345146896159e-06 2.846942769973992426e-06
3.162277660168379394e-04 1.164165166045449951e-06 1.874584328431794233e-06
1.000000000000000048e-04 7.432059314638195247e-07 1.106065453559956779e-06
3.162277660168379530e-05 2.870205018101756878e-07 3.381478151931460729e-07
1.000000000000000082e-05 1.312368720363110697e-07 1.499365600565738532e-07
3.162277660168379191e-06 6.568084143232510996e-08 6.861822210435519764e-08
9.999999999999999547e-07 3.362500988757233245e-08 3.315382246515952147e-08
3.162277660168379191e-07 1.451592823720204706e-08 1.370509039588796441e-08
9.999999999999999547e-08 5.080499576592956146e-09 4.675155040878564705e-09
3.162277660168379191e-08 1.792712644999028271e-09 1.600639287779870301e-09
1.000000000000000021e-08 6.382425699058558166e-10 5.563334237734807175e-10
3.162277660168379522e-09 2.194477932704330669e-10 1.859140619231425262e-10
1.000000000000000062e-09 7.935763157718156435e-11 6.593225965190185889e-11
3.162277660168379522e-10 3.023847838790061360e-11 2.456068681766510053e-11


==> plots/CFL_eps_vs_constraint/compact_deviation_newton_h1By8.dat <==
eps errInfAbove errInfBelow
1.000000000000000000e+00 5.727371679142834182e-07 3.105065018438324387e-06
3.162277660168379412e-01 5.727371679142834182e-07 3.105065018438324387e-06
1.000000000000000036e-10 9.665157563176762778e-12 8.845701948700934736e-12
3.162277660168379393e-11 3.713473972766223596e-12 3.286704242100313422e-12
1.000000000000000056e-01 5.727371679142834182e-07 3.105065018438324387e-06
9.999999999999999395e-12 1.328270826661537285e-12 1.096900348329654662e-12
3.162277660168379393e-12 5.120348589571221964e-13 3.326228181776968995e-13
9.999999999999999799e-13 2.480238237012599711e-13 1.764144386129373743e-13
3.162277660168379134e-02 5.727371679142834182e-07 3.105065018438324387e-06
1.000000000000000021e-02 5.727371679142834182e-07 3.105065018438324387e-06
3.162277660168379394e-03 3.938047004048428334e-07 1.027466716485569975e-06
1.000000000000000021e-03 2.512854420100296693e-07 3.036627120867052554e-07
3.162277660168379394e-04 2.105421244014138438e-07 2.260723531710695511e-07
1.000000000000000048e-04 1.159036577824679171e-07 1.438933145969656380e-07
3.162277660168379530e-05 5.032282901495932492e-08 6.931390073017240638e-08
1.000000000000000082e-05 2.657844544451393176e-08 2.876270344120968048e-08
3.162277660168379191e-06 1.417891049015906901e-08 1.477215449963154015e-08
9.999999999999999547e-07 6.205802094427781412e-09 6.291372867117672740e-09
3.162277660168379191e-07 3.119500435744271272e-09 3.123224345813468972e-09
9.999999999999999547e-08 1.589817610891941513e-09 1.571448748904913373e-09
3.162277660168379191e-08 7.812301916487740527e-10 7.616656194642246192e-10
1.000000000000000021e-08 3.463322961749781825e-10 3.327825792709404595e-10
3.162277660168379522e-09 1.376745384362720870e-10 1.304930608014842619e-10
1.000000000000000062e-09 5.536926472871073202e-11 5.256328705627311138e-11
3.162277660168379522e-10 2.346101091177388298e-11 2.181443914395231332e-11


==> plots/CFL_eps_vs_constraint/deviation_fp_h1By4.dat <==
eps errInf errLone
1.000000000000000000e+00 9.592326932761352509e-14 8.298781219796589162e-14
5.623413251903490728e-01 8.948397578478761716e-14 8.286007770912225660e-14
3.162277660168379412e-01 9.681144774731365032e-14 8.639645795207981451e-14
1.778279410038922925e-01 1.034727858950645896e-13 8.298060596088184707e-14
1.000000000000000036e-10 1.447730824111204129e-13 2.037375913458914589e-13
5.623413251903490602e-11 1.030286966852145270e-13 2.018577519046002472e-13
3.162277660168379393e-11 1.121325254871408106e-13 2.053275040633522097e-13
1.778279410038922679e-11 1.028066520802894956e-13 1.599974783041763963e-13
1.000000000000000056e-01 9.059419880941277370e-14 8.380867381442476068e-14
9.999999999999999395e-12 1.205702204742920003e-13 1.430722152103999335e-13
5.623413251903490441e-12 1.472155730652957573e-13 1.346279893053664208e-13
3.162277660168379393e-12 1.367794766338192858e-13 1.362724552799232431e-13
1.778279410038922841e-12 1.254552017826426891e-13 1.234220589811405267e-13
9.999999999999999799e-13 1.310063169057684718e-13 1.209293528978503431e-13
5.623413251903491145e-02 1.041389197098396835e-13 8.256223771363185873e-14
3.162277660168379134e-02 9.192646643896296155e-14 8.589184670948845623e-14
1.778279410038922925e-02 9.325873406851314940e-14 8.428198636626308598e-14
1.000000000000000021e-02 8.837375276016246062e-14 8.531093101054332895e-14
5.623413251903490971e-03 8.815170815523742931e-14 8.496612273018392344e-14
3.162277660168379394e-03 9.214851104388799286e-14 8.593179712457606013e-14
1.778279410038922752e-03 9.570122472268849378e-14 8.676144448310878680e-14
1.000000000000000021e-03 8.792966355031239800e-14 8.366822796903392970e-14
5.623413251903490971e-04 9.325873406851314940e-14 8.469390951161160001e-14
3.162277660168379394e-04 9.436895709313830594e-14 8.740758409309595830e-14
1.778279410038922698e-04 9.059419880941277370e-14 8.655637714346896049e-14
1.000000000000000048e-04 9.947598300641402602e-14 8.958965105108151375e-14
5.623413251903490700e-05 9.969802761133905733e-14 8.801120968786551617e-14
3.162277660168379530e-05 1.059152765492399340e-13 9.101880257558989927e-14
1.778279410038922901e-05 1.039168751049146522e-13 9.026104697148207816e-14
1.000000000000000082e-05 9.681144774731365032e-14 9.012304696863360214e-14
5.623413251903491208e-06 1.030286966852145270e-13 9.706900365582882175e-14
3.162277660168379191e-06 8.859579736508749193e-14 3.094117172255436671e-13
1.778279410038922901e-06 8.837375276016246062e-14 3.917426406695059566e-13
9.999999999999999547e-07 7.793765632868598914e-14 4.180833817361660697e-13
5.623413251903490361e-07 1.056932319443149026e-13 1.463457823878884778e-13
3.162277660168379191e-07 3.039790641423678608e-13 1.835119600101818018e-13
1.778279410038922689e-07 8.149037000748649007e-13 3.526996562456014177e-13
9.999999999999999547e-08 9.752199048307375051e-13 4.140773797295439796e-13
5.623413251903490494e-08 1.233457780358548916e-12 5.108035994507529442e-13
3.162277660168379191e-08 1.317834730230060813e-12 5.556996231515593331e-13
1.778279410038922821e-08 1.070254995738650905e-12 4.429348461347357869e-13
1.000000000000000021e-08 5.164757510556228226e-13 4.098896251868594328e-13
5.623413251903490990e-09 7.700506898800085764e-13 4.978717045263454889e-13
3.162277660168379522e-09 3.592681707687006565e-13 4.538888773368361260e-13
1.778279410038922821e-09 1.596500709410975105e-13 3.919186154666145710e-13
1.000000000000000062e-09 2.806643806252395734e-13 3.334716250529574526e-13
5.623413251903490990e-10 4.203304371230842662e-13 3.194890615246466201e-13
3.162277660168379522e-10 3.592681707687006565e-13 2.361049579160429370e-13
1.778279410038922873e-10 1.931788062847772380e-13 2.171759205264473141e-13


==> plots/CFL_eps_vs_constraint/deviation_fp_h1By8.dat <==
eps errInf errLone
1.000000000000000000e+00 4.860556401808935334e-13 5.550829095673385330e-13
5.623413251903490728e-01 4.964917366123700049e-13 5.534154353242489929e-13
3.162277660168379412e-01 5.253575352526240749e-13 5.541017575601721354e-13
1.778279410038922925e-01 4.922728891187944100e-13 5.530799732874608640e-13
1.000000000000000056e-01 4.813927034774678759e-13 5.507146215219543520e-13
5.623413251903491145e-02 4.904965322793941596e-13 5.517966966257627095e-13
3.162277660168379134e-02 4.969358258222200675e-13 5.565719262035930487e-13
1.778279410038922925e-02 4.849454171562683769e-13 5.507390706430032373e-13
1.000000000000000021e-02 4.849454171562683769e-13 5.556588558110264200e-13
5.623413251903490971e-03 4.851674617611934082e-13 5.610093952309541016e-13
3.162277660168379394e-03 4.938272013532696292e-13 5.589569748246853133e-13
1.778279410038922752e-03 5.058176100192213198e-13 5.592639951415064759e-13
1.000000000000000021e-03 5.055955654142962885e-13 5.590290857777825706e-13
5.623413251903490971e-04 3.466116282879738719e-13 3.577647533398356775e-13
3.162277660168379394e-04 3.446132268436485901e-13 3.607587148790177218e-13
1.778279410038922698e-04 5.102585021177219460e-13 3.617793286363062822e-13
1.000000000000000048e-04 1.172617558609090338e-12 3.674750690289800872e-13
5.623413251903490700e-05 1.612709965570502391e-12 3.767932907323221752e-13
3.162277660168379530e-05 1.210587186051270692e-12 3.751020819037137870e-13
1.778279410038922901e-05 5.799805080641817767e-13 3.693265174790179675e-13
1.000000000000000082e-05 1.142419492339286080e-12 8.385462886651298098e-13
5.623413251903491208e-06 3.556488437084226462e-12 1.535490560917487847e-12
3.162277660168379191e-06 4.901856698324991157e-12 1.777036591543966379e-12
1.778279410038922901e-06 3.055555808373355831e-12 1.877596265174249333e-12
9.999999999999999547e-07 4.754641125259695400e-12 1.211598371115346463e-12
5.623413251903490361e-07 1.159916607207378547e-11 8.457847784730991381e-13
3.162277660168379191e-07 2.682520872099303233e-11 1.281166076851551550e-12
1.778279410038922689e-07 1.682165517991052184e-11 9.721177004073910832e-13
9.999999999999999547e-08 2.671529664155514183e-11 1.204952172512635055e-12
5.623413251903490494e-08 9.117817612036560604e-12 1.586680749963651197e-12
3.162277660168379191e-08 1.376454505930269079e-11 1.882704072261042600e-12
1.778279410038922821e-08 3.825384453648439376e-12 1.657041970247575058e-12
1.000000000000000021e-08 6.110889572141786630e-12 1.672453562729894862e-12
5.623413251903490990e-09 5.585976126099012617e-12 1.405017715618480701e-12
3.162277660168379522e-09 5.222711152441661397e-12 9.532272319396276919e-13
1.778279410038922821e-09 4.099831585335778072e-12 8.449969463799738924e-13
1.000000000000000062e-09 3.102629264617462468e-12 6.226928509103712074e-13
5.623413251903490990e-10 2.346345340242805833e-12 5.484708553671848007e-13
3.162277660168379522e-10 2.078337502098293044e-12 6.505023619045442169e-13
1.778279410038922873e-10 1.878053268455914804e-12 8.727051535305674554e-13
1.000000000000000036e-10 1.616484723854227923e-12 9.596946174086187597e-13
5.623413251903490602e-11 1.395328297348896740e-12 9.935730653352224643e-13
3.162277660168379393e-11 1.153743767190462677e-12 9.692966727974747241e-13
1.778279410038922679e-11 7.274181257344025653e-13 6.198754636219906163e-13
9.999999999999999395e-12 5.393463453629010473e-13 5.106060750799710970e-13
5.623413251903490441e-12 4.891642646498439717e-13 4.745276272261529949e-13
3.162277660168379393e-12 4.594102875898897764e-13 4.637092426990901729e-13
1.778279410038922841e-12 4.853895063661184395e-13 5.214051420681495804e-13
9.999999999999999799e-13 6.585842982076428598e-13 7.430408875401378889e-13


==> plots/CFL_eps_vs_constraint/deviation_newton_h1By4.dat <==
eps errInf errLone
1.000000000000000000e+00 5.276220681249554900e-06 3.876041703103699711e-06
5.623413251903490728e-01 5.276220681249554900e-06 3.876041703103699711e-06
3.162277660168379412e-01 5.276220681249554900e-06 3.876041703103699711e-06
1.778279410038922925e-01 5.276220681249554900e-06 3.876041703103699711e-06
1.000000000000000056e-01 5.276220681249554900e-06 3.876041703103699711e-06
5.623413251903491145e-02 5.276220681249554900e-06 3.876041703103699711e-06
3.162277660168379134e-02 5.276220681249554900e-06 3.876041703103699711e-06
1.778279410038922925e-02 5.276220681249554900e-06 3.876041703103699711e-06
1.000000000000000021e-02 5.276220681249554900e-06 3.876041703103699711e-06
5.623413251903490971e-03 4.113949017003903919e-06 2.323213314637647528e-06
3.162277660168379394e-03 3.830450057584755541e-06 1.778048703334160344e-06
1.778279410038922752e-03 3.380050825008140691e-06 1.370599949725276386e-06
1.000000000000000021e-03 2.671832345590985369e-06 1.070244647704704733e-06
5.623413251903490971e-04 1.762463137433556426e-06 8.256298615720955692e-07
3.162277660168379394e-04 1.164165166933628370e-06 6.132423217200580559e-07
1.778279410038922698e-04 8.831832201128264614e-07 4.451649434365632505e-07
1.000000000000000048e-04 7.432059285772396606e-07 3.159571897812604672e-07
5.623413251903490700e-05 5.317811460070487328e-07 1.976043318311508778e-07
3.162277660168379530e-05 2.870205040306217370e-07 1.129240010838943679e-07
1.778279410038922901e-05 1.832892704278776819e-07 7.378545101182944058e-08
1.000000000000000082e-05 1.312368722583556746e-07 5.095487179782078688e-08
5.623413251903491208e-06 9.330118122541364301e-08 3.530867608034112601e-08
3.162277660168379191e-06 6.568084542912799861e-08 2.444944001149688810e-08
1.778279410038922901e-06 4.833048072860890443e-08 1.771177880916305917e-08
9.999999999999999547e-07 3.362501033166154230e-08 1.226353236585383178e-08
5.623413251903490361e-07 2.211693095333089332e-08 8.071441377309544125e-09
3.162277660168379191e-07 1.451593023560349138e-08 5.312201477821485745e-09
1.778279410038922689e-07 9.039885062733787890e-09 3.321206875546113933e-09
9.999999999999999547e-08 5.080501352949795546e-09 1.886468303084864088e-09
5.623413251903490494e-08 3.022601946511827009e-09 1.125227011440527974e-09
3.162277660168379191e-08 1.792711756820608571e-09 6.563120524530475470e-10
1.778279410038922821e-08 1.068111377122704653e-09 3.891199574419192169e-10
1.000000000000000021e-08 6.382434580842755167e-10 2.308843840369161458e-10
5.623413251903490990e-09 3.648188418026165891e-10 1.311219071119218320e-10
3.162277660168379522e-09 2.194482373596429170e-10 7.828906048932476155e-11
1.778279410038922821e-09 1.334556909426964921e-10 4.706849935776681242e-11
1.000000000000000062e-09 7.935696544336678926e-11 2.769454609811737321e-11
5.623413251903490990e-10 4.736611103339782858e-11 1.636384095666829835e-11
3.162277660168379522e-10 3.023692407566613838e-11 1.032972478246044541e-11
1.778279410038922873e-10 1.859512543944674690e-11 6.293770711239066712e-12
1.000000000000000036e-10 1.194155885286818375e-11 4.020272342515694796e-12
5.623413251903490602e-11 6.786127215718806838e-12 2.271148461613128281e-12
3.162277660168379393e-11 3.687716798594919965e-12 1.240641067978184815e-12
1.778279410038922679e-11 2.016165012719284277e-12 6.804522503933494025e-13
9.999999999999999395e-12 1.168176666510589712e-12 3.939374585075021411e-13
5.623413251903490441e-12 7.054357098468244658e-13 2.393919936468975635e-13
3.162277660168379393e-12 4.578559753554145573e-13 1.519189439000170539e-13
1.778279410038922841e-12 2.917666108714911388e-13 1.117978478778551220e-13
9.999999999999999799e-13 2.189359804560808698e-13 9.125698760351012206e-14


==> plots/CFL_eps_vs_constraint/deviation_newton_h1By8.dat <==
eps errInf errLone
1.000000000000000000e+00 5.727371608088560606e-07 1.337922571600579302e-07
5.623413251903490728e-01 5.727371608088560606e-07 1.337922571600579302e-07
3.162277660168379412e-01 5.727371608088560606e-07 1.337922571600579302e-07
1.778279410038922925e-01 5.727371608088560606e-07 1.337922571600579302e-07
1.000000000000000056e-01 5.727371608088560606e-07 1.337922571600579302e-07
5.623413251903491145e-02 5.727371608088560606e-07 1.337922571600579302e-07
3.162277660168379134e-02 5.727371608088560606e-07 1.337922571600579302e-07
1.778279410038922925e-02 5.727371608088560606e-07 1.337922571600579302e-07
1.000000000000000021e-02 5.727371608088560606e-07 1.337922571600579302e-07
5.623413251903490971e-03 4.097168682104523896e-07 1.178235836983913369e-07
3.162277660168379394e-03 3.938046977403075743e-07 9.460900608757044064e-08
1.778279410038922752e-03 3.485451651741300338e-07 8.278580655218781463e-08
1.000000000000000021e-03 2.512854395675390151e-07 7.024460227933695084e-08
5.623413251903490971e-04 2.247653485554224062e-07 6.088205567790233485e-08
3.162277660168379394e-04 2.105421244014138438e-07 5.218476614329906726e-08
1.778279410038922698e-04 1.671817546622378359e-07 4.278355237177003043e-08
1.000000000000000048e-04 1.159036577824679171e-07 3.082569360439998790e-08
5.623413251903490700e-05 7.571083160406999468e-08 2.243186378974115869e-08
3.162277660168379530e-05 5.032282901495932492e-08 1.631247368450500250e-08
1.778279410038922901e-05 3.621808164488982129e-08 1.080788344781008893e-08
1.000000000000000082e-05 2.657844544451393176e-08 7.370892660909450993e-09
5.623413251903491208e-06 1.976359453870202287e-08 5.042801826814597857e-09
3.162277660168379191e-06 1.417891049015906901e-08 3.418547792811706664e-09
1.778279410038922901e-06 9.898854402834444954e-09 2.320161709638926095e-09
9.999999999999999547e-07 6.205802094427781412e-09 1.514819087379534860e-09
5.623413251903490361e-07 4.411567111617387127e-09 1.062487574209498614e-09
3.162277660168379191e-07 3.119500435744271272e-09 7.441583517956420545e-10
1.778279410038922689e-07 2.230512663459194300e-09 5.307188957980377397e-10
9.999999999999999547e-08 1.589817610891941513e-09 3.794678504588613540e-10
5.623413251903490494e-08 1.114730308060529751e-09 2.674084073299573593e-10
3.162277660168379191e-08 7.812301916487740527e-10 1.887966922105815854e-10
1.778279410038922821e-08 5.315226037083675692e-10 1.292848237981358364e-10
1.000000000000000021e-08 3.463322961749781825e-10 8.483711521947616458e-11
5.623413251903490990e-09 2.196034465384855139e-10 5.415590531988121668e-11
3.162277660168379522e-09 1.376745384362720870e-10 3.415879234985020018e-11
1.778279410038922821e-09 8.656386718541853043e-11 2.154354516823112235e-11
1.000000000000000062e-09 5.536926472871073202e-11 1.379203932487175498e-11
5.623413251903490990e-10 3.598588094178012398e-11 8.944851831803940647e-12
3.162277660168379522e-10 2.346101091177388298e-11 5.810779075131719906e-12
1.778279410038922873e-10 1.507149960389142507e-11 3.731496260324100860e-12
1.000000000000000036e-10 9.665157563176762778e-12 2.393129312731512353e-12
5.623413251903490602e-11 6.051825707231728302e-12 1.507004280534280953e-12
3.162277660168379393e-11 3.713473972766223596e-12 9.303396958505598120e-13
1.778279410038922679e-11 2.208899729794211453e-12 5.671644230926829737e-13
9.999999999999999395e-12 1.328270826661537285e-12 3.513258837205319382e-13
5.623413251903490441e-12 8.002487561498128343e-13 2.410386809046263427e-13
3.162277660168379393e-12 5.120348589571221964e-13 1.742766726485356354e-13
1.778279410038922841e-12 3.379518886958976509e-13 1.461431141126267479e-13
9.999999999999999799e-13 2.480238237012599711e-13 1.337592555810882377e-13


==> plots/CFL_eps_vs_constraint/old_compact_deviation_fp_h1By4.dat <==
eps errInf errLone
1.000000000000000000e+00 9.592326932761352509e-14 8.298781219796589162e-14
3.162277660168379412e-01 9.681144774731365032e-14 8.639645795207981451e-14
1.000000000000000056e-01 9.059419880941277370e-14 8.380867381442476068e-14
3.162277660168379134e-02 9.192646643896296155e-14 8.589184670948845623e-14
1.000000000000000021e-02 8.837375276016246062e-14 8.531093101054332895e-14
3.162277660168379394e-03 9.214851104388799286e-14 8.593179712457606013e-14
1.000000000000000021e-03 8.792966355031239800e-14 8.366822796903392970e-14
3.162277660168379394e-04 9.436895709313830594e-14 8.740758409309595830e-14
1.000000000000000048e-04 9.947598300641402602e-14 8.958965105108151375e-14
3.162277660168379530e-05 1.059152765492399340e-13 9.101880257558989927e-14
1.000000000000000082e-05 9.681144774731365032e-14 9.012304696863360214e-14
3.162277660168379191e-06 8.859579736508749193e-14 3.094117172255436671e-13
9.999999999999999547e-07 7.793765632868598914e-14 4.180833817361660697e-13
3.162277660168379191e-07 3.039790641423678608e-13 1.835119600101818018e-13
9.999999999999999547e-08 9.752199048307375051e-13 4.140773797295439796e-13
3.162277660168379191e-08 1.317834730230060813e-12 5.556996231515593331e-13
1.000000000000000021e-08 5.164757510556228226e-13 4.098896251868594328e-13
3.162277660168379522e-09 3.592681707687006565e-13 4.538888773368361260e-13
1.000000000000000062e-09 2.806643806252395734e-13 3.334716250529574526e-13
3.162277660168379522e-10 3.592681707687006565e-13 2.361049579160429370e-13
1.000000000000000036e-10 1.447730824111204129e-13 2.037375913458914589e-13
3.162277660168379393e-11 1.121325254871408106e-13 2.053275040633522097e-13
9.999999999999999395e-12 1.205702204742920003e-13 1.430722152103999335e-13
3.162277660168379393e-12 1.367794766338192858e-13 1.362724552799232431e-13
9.999999999999999799e-13 1.310063169057684718e-13 1.209293528978503431e-13


==> plots/CFL_eps_vs_constraint/old_compact_deviation_fp_h1By8.dat <==
eps errInf errLone
1.000000000000000000e+00 4.860556401808935334e-13 5.550829095673385330e-13
3.162277660168379412e-01 5.253575352526240749e-13 5.541017575601721354e-13
1.000000000000000056e-01 4.813927034774678759e-13 5.507146215219543520e-13
3.162277660168379134e-02 4.969358258222200675e-13 5.565719262035930487e-13
1.000000000000000021e-02 4.849454171562683769e-13 5.556588558110264200e-13
3.162277660168379394e-03 4.938272013532696292e-13 5.589569748246853133e-13
1.000000000000000021e-03 5.055955654142962885e-13 5.590290857777825706e-13
3.162277660168379394e-04 3.446132268436485901e-13 3.607587148790177218e-13
1.000000000000000048e-04 1.172617558609090338e-12 3.674750690289800872e-13
3.162277660168379530e-05 1.210587186051270692e-12 3.751020819037137870e-13
1.000000000000000082e-05 1.142419492339286080e-12 8.385462886651298098e-13
3.162277660168379191e-06 4.901856698324991157e-12 1.777036591543966379e-12
9.999999999999999547e-07 4.754641125259695400e-12 1.211598371115346463e-12
3.162277660168379191e-07 2.682520872099303233e-11 1.281166076851551550e-12
9.999999999999999547e-08 2.671529664155514183e-11 1.204952172512635055e-12
3.162277660168379191e-08 1.376454505930269079e-11 1.882704072261042600e-12
1.000000000000000021e-08 6.110889572141786630e-12 1.672453562729894862e-12
3.162277660168379522e-09 5.222711152441661397e-12 9.532272319396276919e-13
1.000000000000000062e-09 3.102629264617462468e-12 6.226928509103712074e-13
3.162277660168379522e-10 2.078337502098293044e-12 6.505023619045442169e-13
1.000000000000000036e-10 1.616484723854227923e-12 9.596946174086187597e-13
3.162277660168379393e-11 1.153743767190462677e-12 9.692966727974747241e-13
9.999999999999999395e-12 5.393463453629010473e-13 5.106060750799710970e-13
3.162277660168379393e-12 4.594102875898897764e-13 4.637092426990901729e-13
9.999999999999999799e-13 6.585842982076428598e-13 7.430408875401378889e-13


==> plots/CFL_eps_vs_constraint/old_compact_deviation_newton_h1By4.dat <==
eps errInf errLone
1.000000000000000000e+00 5.276220681249554900e-06 3.876041703103699711e-06
3.162277660168379412e-01 5.276220681249554900e-06 3.876041703103699711e-06
1.000000000000000056e-01 5.276220681249554900e-06 3.876041703103699711e-06
3.162277660168379134e-02 5.276220681249554900e-06 3.876041703103699711e-06
1.000000000000000021e-02 5.276220681249554900e-06 3.876041703103699711e-06
3.162277660168379394e-03 3.830450057584755541e-06 1.778048703334160344e-06
1.000000000000000021e-03 2.671832345590985369e-06 1.070244647704704733e-06
3.162277660168379394e-04 1.164165166933628370e-06 6.132423217200580559e-07
1.000000000000000048e-04 7.432059285772396606e-07 3.159571897812604672e-07
3.162277660168379530e-05 2.870205040306217370e-07 1.129240010838943679e-07
1.000000000000000082e-05 1.312368722583556746e-07 5.095487179782078688e-08
3.162277660168379191e-06 6.568084542912799861e-08 2.444944001149688810e-08
9.999999999999999547e-07 3.362501033166154230e-08 1.226353236585383178e-08
3.162277660168379191e-07 1.451593023560349138e-08 5.312201477821485745e-09
9.999999999999999547e-08 5.080501352949795546e-09 1.886468303084864088e-09
3.162277660168379191e-08 1.792711756820608571e-09 6.563120524530475470e-10
1.000000000000000021e-08 6.382434580842755167e-10 2.308843840369161458e-10
3.162277660168379522e-09 2.194482373596429170e-10 7.828906048932476155e-11
1.000000000000000062e-09 7.935696544336678926e-11 2.769454609811737321e-11
3.162277660168379522e-10 3.023692407566613838e-11 1.032972478246044541e-11
1.000000000000000036e-10 1.194155885286818375e-11 4.020272342515694796e-12
3.162277660168379393e-11 3.687716798594919965e-12 1.240641067978184815e-12
9.999999999999999395e-12 1.168176666510589712e-12 3.939374585075021411e-13
3.162277660168379393e-12 4.578559753554145573e-13 1.519189439000170539e-13
9.999999999999999799e-13 2.189359804560808698e-13 9.125698760351012206e-14


==> plots/CFL_eps_vs_constraint/old_compact_deviation_newton_h1By8.dat <==
eps errInf errLone
1.000000000000000000e+00 5.727371608088560606e-07 1.337922571600579302e-07
3.162277660168379412e-01 5.727371608088560606e-07 1.337922571600579302e-07
1.000000000000000056e-01 5.727371608088560606e-07 1.337922571600579302e-07
3.162277660168379134e-02 5.727371608088560606e-07 1.337922571600579302e-07
1.000000000000000021e-02 5.727371608088560606e-07 1.337922571600579302e-07
3.162277660168379394e-03 3.938046977403075743e-07 9.460900608757044064e-08
1.000000000000000021e-03 2.512854395675390151e-07 7.024460227933695084e-08
3.162277660168379394e-04 2.105421244014138438e-07 5.218476614329906726e-08
1.000000000000000048e-04 1.159036577824679171e-07 3.082569360439998790e-08
3.162277660168379530e-05 5.032282901495932492e-08 1.631247368450500250e-08
1.000000000000000082e-05 2.657844544451393176e-08 7.370892660909450993e-09
3.162277660168379191e-06 1.417891049015906901e-08 3.418547792811706664e-09
9.999999999999999547e-07 6.205802094427781412e-09 1.514819087379534860e-09
3.162277660168379191e-07 3.119500435744271272e-09 7.441583517956420545e-10
9.999999999999999547e-08 1.589817610891941513e-09 3.794678504588613540e-10
3.162277660168379191e-08 7.812301916487740527e-10 1.887966922105815854e-10
1.000000000000000021e-08 3.463322961749781825e-10 8.483711521947616458e-11
3.162277660168379522e-09 1.376745384362720870e-10 3.415879234985020018e-11
1.000000000000000062e-09 5.536926472871073202e-11 1.379203932487175498e-11
3.162277660168379522e-10 2.346101091177388298e-11 5.810779075131719906e-12
1.000000000000000036e-10 9.665157563176762778e-12 2.393129312731512353e-12
3.162277660168379393e-11 3.713473972766223596e-12 9.303396958505598120e-13
9.999999999999999395e-12 1.328270826661537285e-12 3.513258837205319382e-13
3.162277660168379393e-12 5.120348589571221964e-13 1.742766726485356354e-13
9.999999999999999799e-13 2.480238237012599711e-13 1.337592555810882377e-13


==> plots/CFL_eps_vs_constraint/ref_0.75.dat <==
eps epsPow
9.999999999999999799e-13 1e-9
1.000000000000000000e+00 1.000000000000000000e+00


==> plots/CFL_eps_vs_constraint/ref_0.8.dat <==
eps epsPow
1e-12 2.511886431509577e-10
1e-1 0.15848931924611134


==> plots/CFL_eps_vs_constraint/ref_0.9.dat <==
eps epsPow
1e-12 1.5848931924611124e-11
1e-2 0.015848931924611134


==> plots/CFL_iter_vs_k/fp_h1By8_iter_vs_k.dat <==
k iter
1.600000e-01 6
2.000000e-01 7
2.500000e-01 7
3.125000e-01 8
3.906250e-01 8
4.882812e-01 9
6.103516e-01 10
7.629395e-01 12
9.536743e-01 13
1.192093e+00 16
1.490116e+00 20
1.862645e+00 26
2.328306e+00 38
2.910383e+00 80
2.926664e+00 82
2.943037e+00 84
2.959500e+00 87
2.976056e+00 90
2.992705e+00 93
3.009447e+00 96
3.026282e+00 99
3.043212e+00 103
3.060236e+00 106
3.077355e+00 111
3.094571e+00 115
3.111882e+00 120
3.129291e+00 125
3.146796e+00 131
3.164400e+00 138
3.182102e+00 145
3.199904e+00 153
3.217805e+00 161
3.235805e+00 171
3.253907e+00 183
3.272110e+00 195
3.290415e+00 210
3.308822e+00 227
3.327332e+00 248
3.345946e+00 272
3.364664e+00 302
3.383486e+00 339
3.402414e+00 387
3.421448e+00 450
3.440588e+00 539
3.459835e+00 672
3.479190e+00 894
3.498653e+00 1337


==> plots/CFL_iter_vs_k/fp_iter_vs_k_h1By8_tol1e-8_solvetol1e-14.dat <==
k iter
2.910383e+00 80
2.926664e+00 82
2.943037e+00 84
2.959500e+00 87
2.976056e+00 90
2.992705e+00 93
3.009447e+00 96
3.026282e+00 99
3.043212e+00 103
3.060236e+00 106
3.077355e+00 111
3.094571e+00 115
3.111882e+00 120
3.129291e+00 125
3.146796e+00 131
3.164400e+00 138
3.182102e+00 145
3.199904e+00 153
3.217805e+00 161
3.235805e+00 171
3.253907e+00 183
3.272110e+00 195
3.290415e+00 210
3.308822e+00 227
3.327332e+00 248
3.345946e+00 272
3.364664e+00 302
3.383486e+00 339
3.402414e+00 387
3.421448e+00 450
3.440588e+00 539
3.459835e+00 672
3.479190e+00 894


==> plots/CFL_iter_vs_k/newton_h1By8_iter_vs_k.dat <==
k iter
1.600000e-01 2
2.000000e-01 3
2.500000e-01 3
3.125000e-01 3
3.906250e-01 3
4.882812e-01 3
6.103516e-01 4
7.629395e-01 4
9.536743e-01 5
1.192093e+00 5
1.490116e+00 6
1.862645e+00 8
2.328306e+00 10
2.910383e+00 17
2.926664e+00 17
2.943037e+00 17
2.959500e+00 18
2.976056e+00 19
2.992705e+00 19
3.009447e+00 20
3.026282e+00 20
3.043212e+00 20
3.060236e+00 20
3.077355e+00 21
3.094571e+00 21
3.111882e+00 21
3.129291e+00 23
3.146796e+00 24
3.164400e+00 24
3.182102e+00 24
3.199904e+00 25
3.217805e+00 25
3.235805e+00 27
3.253907e+00 28
3.272110e+00 28
3.290415e+00 29
3.308822e+00 32
3.327332e+00 32
3.345946e+00 35
3.364664e+00 37
3.383486e+00 40
3.402414e+00 45
3.421448e+00 50
3.440588e+00 58
3.459835e+00 70
3.479190e+00 89
3.498653e+00 121
3.518225e+00 196
3.537907e+00 1465


==> plots/CFL_iter_vs_k/newton_iter_vs_k_h1By8_tol1e-8_solvetol1e-14.dat <==
k iter
2.910383e+00 17
2.926664e+00 17
2.943037e+00 17
2.959500e+00 18
2.976056e+00 19
2.992705e+00 19
3.009447e+00 20
3.026282e+00 20
3.043212e+00 20
3.060236e+00 20
3.077355e+00 21
3.094571e+00 21
3.111882e+00 21
3.129291e+00 23
3.146796e+00 24
3.164400e+00 24
3.182102e+00 24
3.199904e+00 25
3.217805e+00 25
3.235805e+00 27
3.253907e+00 28
3.272110e+00 28
3.290415e+00 29
3.308822e+00 32
3.327332e+00 32
3.345946e+00 35
3.364664e+00 37
3.383486e+00 40
3.402414e+00 45
3.421448e+00 50
3.440588e+00 58
3.459835e+00 70
3.479190e+00 89
3.498653e+00 121
3.518225e+00 196
3.537907e+00 1465


==> plots/CFL_k_vs_h/data_h.dat <==
h k
2.7e-02 1
3.125000e-02 1
6.250000e-02 1
1.250000e-01 1
2.500000e-01 1
5.000000e-01 1
6.000000e-01 1


==> plots/CFL_k_vs_h/fp_data_bad.dat <==
h k
3.125000e-02 2.000000e-4
3.125000e-02 2.500000e-4
3.125000e-02 3.125000e-4
3.125000e-02 3.906250e-4
3.125000e-02 4.882812e-4
3.125000e-02 6.103516e-4
3.125000e-02 7.629395e-4
3.125000e-02 9.536743e-4
3.125000e-02 1.192093e-3
3.125000e-02 1.490116e-3
3.125000e-02 1.862645e-3
3.125000e-02 2.328306e-3
3.125000e-02 2.910383e-3
3.125000e-02 3.637979e-3
3.125000e-02 4.547474e-3
3.125000e-02 5.684342e-3
3.125000e-02 7.105427e-3
3.125000e-02 8.881784e-3
3.125000e-02 1.110223e-2
3.125000e-02 1.387779e-2
3.125000e-02 1.734723e-2
3.125000e-02 2.168404e-2
3.125000e-02 2.710505e-2
3.125000e-02 3.388132e-2
3.125000e-02 4.235165e-2
3.125000e-02 5.293956e-2
3.125000e-02 6.617445e-2
6.250000e-02 7.629395e-4
6.250000e-02 9.536743e-4
6.250000e-02 1.192093e-3
6.250000e-02 1.490116e-3
6.250000e-02 1.862645e-3
6.250000e-02 2.328306e-3
6.250000e-02 2.910383e-3
6.250000e-02 3.637979e-3
6.250000e-02 4.547474e-3
6.250000e-02 5.684342e-3
6.250000e-02 7.105427e-3
6.250000e-02 8.881784e-3
6.250000e-02 1.110223e-2
6.250000e-02 1.387779e-2
6.250000e-02 1.734723e-2
6.250000e-02 2.168404e-2
6.250000e-02 2.710505e-2
6.250000e-02 3.388132e-2
6.250000e-02 4.235165e-2
6.250000e-02 5.293956e-2
6.250000e-02 6.617445e-2
1.250000e-01 3.637979e-3
1.250000e-01 4.547474e-3
1.250000e-01 5.684342e-3
1.250000e-01 7.105427e-3
1.250000e-01 8.881784e-3
1.250000e-01 1.110223e-2
1.250000e-01 1.387779e-2
1.250000e-01 1.734723e-2
1.250000e-01 2.168404e-2
1.250000e-01 2.710505e-2
1.250000e-01 3.388132e-2
1.250000e-01 4.235165e-2
1.250000e-01 5.293956e-2
1.250000e-01 6.617445e-2
2.500000e-01 1.387779e-2
2.500000e-01 1.734723e-2
2.500000e-01 2.168404e-2
2.500000e-01 2.710505e-2
2.500000e-01 3.388132e-2
2.500000e-01 4.235165e-2
2.500000e-01 5.293956e-2
2.500000e-01 6.617445e-2
5.000000e-01 5.293956e-2
5.000000e-01 6.617445e-2


==> plots/CFL_k_vs_h/fp_data_good.dat <==
h k fp_iter
6.250000e-02 1.600000e-4 11
6.250000e-02 2.500000e-4 14
6.250000e-02 2.000000e-4 12
6.250000e-02 3.125000e-4 17
6.250000e-02 3.906250e-4 21
6.250000e-02 4.882812e-4 28
6.250000e-02 6.103516e-4 42
5.000000e-01 1.600000e-4 4
5.000000e-01 2.500000e-4 4
5.000000e-01 2.000000e-4 4
5.000000e-01 3.125000e-4 4
5.000000e-01 3.906250e-4 4
5.000000e-01 4.882812e-4 4
5.000000e-01 6.103516e-4 5
5.000000e-01 7.629395e-4 5
5.000000e-01 9.536743e-4 5
5.000000e-01 1.110223e-2 12
5.000000e-01 1.192093e-3 5
5.000000e-01 1.387779e-2 13
5.000000e-01 1.490116e-3 6
5.000000e-01 1.734723e-2 16
5.000000e-01 1.862645e-3 6
5.000000e-01 2.168404e-2 20
5.000000e-01 2.328306e-3 6
5.000000e-01 2.710505e-2 26
5.000000e-01 2.910383e-3 7
5.000000e-01 3.388132e-2 37
5.000000e-01 3.637979e-3 7
5.000000e-01 4.235165e-2 71
5.000000e-01 4.547474e-3 8
5.000000e-01 5.684342e-3 8
5.000000e-01 7.105427e-3 9
5.000000e-01 8.881784e-3 10
3.125000e-02 1.600000e-4 48
2.500000e-01 1.600000e-4 5
2.500000e-01 2.500000e-4 5
2.500000e-01 2.000000e-4 5
2.500000e-01 3.125000e-4 5
2.500000e-01 3.906250e-4 6
2.500000e-01 4.882812e-4 6
2.500000e-01 6.103516e-4 6
2.500000e-01 7.629395e-4 7
2.500000e-01 9.536743e-4 7
2.500000e-01 1.110223e-2 75
2.500000e-01 1.192093e-3 8
2.500000e-01 1.490116e-3 8
2.500000e-01 1.862645e-3 9
2.500000e-01 2.328306e-3 10
2.500000e-01 2.910383e-3 12
2.500000e-01 3.637979e-3 13
2.500000e-01 4.547474e-3 16
2.500000e-01 5.684342e-3 20
2.500000e-01 7.105427e-3 26
2.500000e-01 8.881784e-3 38
1.250000e-01 1.600000e-4 6
1.250000e-01 2.500000e-4 7
1.250000e-01 2.000000e-4 7
1.250000e-01 3.125000e-4 8
1.250000e-01 3.906250e-4 8
1.250000e-01 4.882812e-4 9
1.250000e-01 6.103516e-4 10
1.250000e-01 7.629395e-4 12
1.250000e-01 9.536743e-4 13
1.250000e-01 1.192093e-3 16
1.250000e-01 1.490116e-3 20
1.250000e-01 1.862645e-3 26
1.250000e-01 2.328306e-3 38
1.250000e-01 2.910383e-3 80


==> plots/CFL_k_vs_h/newton_data_bad.dat <==
h k
3.125000e-02 2.500000e-4
3.125000e-02 3.125000e-4
3.125000e-02 3.906250e-4
3.125000e-02 4.882812e-4
3.125000e-02 6.103516e-4
3.125000e-02 7.629395e-4
3.125000e-02 9.536743e-4
3.125000e-02 1.192093e-3
3.125000e-02 1.490116e-3
3.125000e-02 1.862645e-3
3.125000e-02 2.328306e-3
3.125000e-02 2.910383e-3
3.125000e-02 3.637979e-3
3.125000e-02 4.547474e-3
3.125000e-02 5.684342e-3
3.125000e-02 7.105427e-3
3.125000e-02 8.881784e-3
3.125000e-02 1.110223e-2
3.125000e-02 1.387779e-2
3.125000e-02 1.734723e-2
3.125000e-02 2.168404e-2
3.125000e-02 2.710505e-2
3.125000e-02 3.388132e-2
3.125000e-02 4.235165e-2
3.125000e-02 5.293956e-2
3.125000e-02 6.617445e-2
6.250000e-02 9.536743e-4
6.250000e-02 1.192093e-3
6.250000e-02 1.490116e-3
6.250000e-02 1.862645e-3
6.250000e-02 2.328306e-3
6.250000e-02 2.910383e-3
6.250000e-02 3.637979e-3
6.250000e-02 4.547474e-3
6.250000e-02 5.684342e-3
6.250000e-02 7.105427e-3
6.250000e-02 8.881784e-3
6.250000e-02 1.110223e-2
6.250000e-02 1.387779e-2
6.250000e-02 1.734723e-2
6.250000e-02 2.168404e-2
6.250000e-02 2.710505e-2
6.250000e-02 3.388132e-2
6.250000e-02 4.235165e-2
6.250000e-02 5.293956e-2
6.250000e-02 6.617445e-2
1.250000e-01 3.637979e-3
1.250000e-01 4.547474e-3
1.250000e-01 5.684342e-3
1.250000e-01 7.105427e-3
1.250000e-01 8.881784e-3
1.250000e-01 1.110223e-2
1.250000e-01 1.387779e-2
1.250000e-01 1.734723e-2
1.250000e-01 2.168404e-2
1.250000e-01 2.710505e-2
1.250000e-01 3.388132e-2
1.250000e-01 4.235165e-2
1.250000e-01 5.293956e-2
1.250000e-01 6.617445e-2
2.500000e-01 1.387779e-2
2.500000e-01 1.734723e-2
2.500000e-01 2.168404e-2
2.500000e-01 2.710505e-2
2.500000e-01 3.388132e-2
2.500000e-01 4.235165e-2
2.500000e-01 5.293956e-2
2.500000e-01 6.617445e-2
5.000000e-01 5.293956e-2
5.000000e-01 6.617445e-2


==> plots/CFL_k_vs_h/newton_data_good.dat <==
h k fp_iter
6.250000e-02 1.600000e-4 4
6.250000e-02 2.500000e-4 5
6.250000e-02 2.000000e-4 4
6.250000e-02 3.125000e-4 6
6.250000e-02 3.906250e-4 6
6.250000e-02 4.882812e-4 9
6.250000e-02 6.103516e-4 12
6.250000e-02 7.629395e-4 21
5.000000e-01 1.600000e-4 1
5.000000e-01 2.500000e-4 1
5.000000e-01 2.000000e-4 1
5.000000e-01 3.125000e-4 1
5.000000e-01 3.906250e-4 1
5.000000e-01 4.882812e-4 1
5.000000e-01 6.103516e-4 1
5.000000e-01 7.629395e-4 1
5.000000e-01 9.536743e-4 1
5.000000e-01 1.110223e-2 5
5.000000e-01 1.192093e-3 1
5.000000e-01 1.387779e-2 5
5.000000e-01 1.490116e-3 2
5.000000e-01 1.734723e-2 6
5.000000e-01 1.862645e-3 3
5.000000e-01 2.168404e-2 7
5.000000e-01 2.328306e-3 3
5.000000e-01 2.710505e-2 9
5.000000e-01 2.910383e-3 3
5.000000e-01 3.388132e-2 13
5.000000e-01 3.637979e-3 3
5.000000e-01 4.235165e-2 23
5.000000e-01 4.547474e-3 3
5.000000e-01 5.684342e-3 3
5.000000e-01 7.105427e-3 4
5.000000e-01 8.881784e-3 4
3.125000e-02 1.600000e-4 13
3.125000e-02 2.000000e-4 27
2.500000e-01 1.600000e-4 2
2.500000e-01 2.500000e-4 2
2.500000e-01 2.000000e-4 2
2.500000e-01 3.125000e-4 2
2.500000e-01 3.906250e-4 2
2.500000e-01 4.882812e-4 2
2.500000e-01 6.103516e-4 2
2.500000e-01 7.629395e-4 3
2.500000e-01 9.536743e-4 3
2.500000e-01 1.110223e-2 18
2.500000e-01 1.192093e-3 3
2.500000e-01 1.490116e-3 3
2.500000e-01 1.862645e-3 3
2.500000e-01 2.328306e-3 4
2.500000e-01 2.910383e-3 4
2.500000e-01 3.637979e-3 4
2.500000e-01 4.547474e-3 5
2.500000e-01 5.684342e-3 6
2.500000e-01 7.105427e-3 8
2.500000e-01 8.881784e-3 10
1.250000e-01 1.600000e-4 2
1.250000e-01 2.500000e-4 3
1.250000e-01 2.000000e-4 3
1.250000e-01 3.125000e-4 3
1.250000e-01 3.906250e-4 3
1.250000e-01 4.882812e-4 3
1.250000e-01 6.103516e-4 4
1.250000e-01 7.629395e-4 4
1.250000e-01 9.536743e-4 5
1.250000e-01 1.192093e-3 5
1.250000e-01 1.490116e-3 6
1.250000e-01 1.862645e-3 8
1.250000e-01 2.328306e-3 10
1.250000e-01 2.910383e-3 17


==> plots/energy_zoom_tps2_k1by100.dat <==
D      energy
6.0    -2.193973708099112e-1
6.1    -2.4782042103770837e-1
6.2    -2.764953880271246e-1
6.3    -3.0542030473538976e-1
6.4    -3.3459379682954315e-1
6.5    -3.640150637365779e-1
6.6    -3.936838965709061e-1
6.6500 -4.086111893417115e-1
6.6525 -4.0935913373219346e-1
6.6550 -5.217911319788254e-1
6.6575 -5.354286731485352e-1
6.6600 -5.375482651708781e-1
6.6625 -5.408901554271894e-1
6.7    -5.561950680321995e-1
6.8    -5.972328831288516e-1
6.9    -6.385929076609711e-1
7.0    -6.802696097059681e-1


==> plots/fert/energy_at_1ns.dat <==
D energy
0   4.163490463687801e-1     
1   4.076690851884106e-1     
2   3.8151251402601124e-1    
3   4.417057075419811e-1     
4   2.839085695024118e-1     
5   5.002520910224147e-2     
6   -2.1939736723855827e-1   
7   -6.802696065042493e-1    
8   -1.113492511502543 


==> plots/fert/tps2_data.dat <==
D energy
0   4.16350607034e-1         
1   4.07670336941e-1         
2   3.81512890499e-1         
3   4.41587366123e-1         
4   2.83992047482e-1         
5   5.01324366552e-2         
6   -2.19283279989e-1        
7   -6.80042207282e-1        
8   -1.1131953701


==> plots/first_interval_mps1600.dat <==
D       nr
2.4425  1
2.4450  1


==> plots/first_interval_mps400.dat <==
D       nr
2.4425  3
2.4450  3


==> plots/first_interval_mps800.dat <==
D       nr
2.4425  2
2.4450  2


==> plots/first_interval_mps_all_skyrmion.dat <==
D       nr
2.4450  3
2.4475  3
2.4450  2
2.4475  2
2.4450  1
2.4475  1


==> plots/first_interval_tps1_100.dat <==
D       nr
2.41  16
2.42  16


==> plots/first_interval_tps1_1600.dat <==
D       nr
2.4325  12
2.4350  12


==> plots/first_interval_tps1_200.dat <==
D       nr
2.41  15
2.42  15


==> plots/first_interval_tps1_25.dat <==
D      nr
2.41  18
2.42   18


==> plots/first_interval_tps1_400.dat <==
D       nr
2.4275  14
2.4300  14


==> plots/first_interval_tps1_50.dat <==
D      nr
2.41   17
2.42  17


==> plots/first_interval_tps1_800.dat <==
D       nr
2.4300  13
2.4325  13


==> plots/first_interval_tps1_all_skyrmion.dat <==
D       nr
2.4150  5
2.4175  5
2.4200  5
2.4225  5
2.4250  5
2.4275  5
2.4300  5
2.4325  5
2.4350  5
2.4375  5
2.4400  5
2.4425  5
2.4450  5
2.4475  5
2.4225  4
2.4250  4
2.4275  4
2.4300  4
2.4325  4
2.4350  4
2.4375  4
2.4400  4
2.4425  4
2.4450  4
2.4475  4
2.4300  3
2.4325  3
2.4350  3
2.4375  3
2.4400  3
2.4425  3
2.4450  3
2.4475  3
2.4325  2
2.4350  2
2.4375  2
2.4400  2
2.4425  2
2.4450  2
2.4475  2
2.4350  1
2.4375  1
2.4400  1
2.4425  1
2.4450  1
2.4475  1


==> plots/first_interval_tps2_100.dat <==
D       nr
2.4275  9
2.4300  9


==> plots/first_interval_tps2_1600.dat <==
D       nr
2.4400  5
2.4425  5


==> plots/first_interval_tps2_200.dat <==
D       nr
2.4300  8
2.4325  8


==> plots/first_interval_tps2_25.dat <==
D       nr
2.41    11
2.42   11


==> plots/first_interval_tps2_400.dat <==
D       nr
2.4325  7
2.4350  7


==> plots/first_interval_tps2_50.dat <==
D       nr
2.4250  10
2.4275  10


==> plots/first_interval_tps2_800.dat <==
D       nr
2.4350  6
2.4375  6


==> plots/first_interval_tps2_all_skyrmion.dat <==
D       nr
2.4300  5
2.4325  5
2.4350  5
2.4375  5
2.4400  5
2.4425  5
2.4450  5
2.4475  5
2.4325  4
2.4350  4
2.4375  4
2.4400  4
2.4425  4
2.4450  4
2.4475  4
2.4350  3
2.4375  3
2.4400  3
2.4425  3
2.4450  3
2.4475  3
2.4375  2
2.4400  2
2.4425  2
2.4450  2
2.4475  2
2.4425  1
2.4450  1
2.4475  1


==> plots/interval_mps1600.dat <==
D       nr
6.6425  1
6.6575  1


==> plots/interval_mps400.dat <==
D       nr
6.6425  3
6.6575  3


==> plots/interval_mps800.dat <==
D       nr
6.6425  2
6.6575  2


==> plots/interval_mps_all_broken.dat <==
D       nr
6.6450  3
6.6475  3
6.6500  3
6.6525  3
6.6550  3
6.6450  2
6.6475  2
6.6500  2
6.6525  2
6.6550  2
6.6450  1
6.6475  1
6.6500  1
6.6525  1
6.6550  1


==> plots/interval_mps_all_skyrmion.dat <==
D       nr
6.6350  3
6.6375  3
6.6400  3
6.6425  3
6.6350  2
6.6375  2
6.6400  2
6.6425  2
6.6350  1
6.6375  1
6.6400  1
6.6425  1


==> plots/interval_mps_all_target.dat <==
D       nr
6.6575  3
6.6600  3
6.6625  3
6.6650  3
6.6675  3
6.6700  3
6.6725  3
6.6575  2
6.6600  2
6.6625  2
6.6650  2
6.6675  2
6.6700  2
6.6725  2
6.6575  1
6.6600  1
6.6625  1
6.6650  1
6.6675  1
6.6700  1
6.6725  1


==> plots/interval_mps_all_uniform.dat <==
D       nr
2.4100  3
2.4125  3
2.4150  3
2.4175  3
2.4200  3
2.4225  3
2.4250  3
2.4275  3
2.4300  3
2.4325  3
2.4350  3
2.4375  3
2.4400  3
2.4425  3
2.4100  2
2.4125  2
2.4150  2
2.4175  2
2.4200  2
2.4225  2
2.4250  2
2.4275  2
2.4300  2
2.4325  2
2.4350  2
2.4375  2
2.4400  2
2.4425  2
2.4100  1
2.4125  1
2.4150  1
2.4175  1
2.4200  1
2.4225  1
2.4250  1
2.4275  1
2.4300  1
2.4325  1
2.4350  1
2.4375  1
2.4400  1
2.4425  1


==> plots/interval_tps1_100.dat <==
D       nr
6.6625  16
6.6675  16


==> plots/interval_tps1_1600.dat <==
D       nr
6.645   12
6.6575  12


==> plots/interval_tps1_200.dat <==
D       nr
6.6575  15
6.6625  15


==> plots/interval_tps1_25.dat <==
D      nr
6.685  18
6.69   18


==> plots/interval_tps1_400.dat <==
D       nr
6.6525  14
6.66    14


==> plots/interval_tps1_50.dat <==
D      nr
6.67   17
6.675  17


==> plots/interval_tps1_800.dat <==
D       nr
6.6475  13
6.6575  13


==> plots/interval_tps1_all_broken.dat <==
D       nr
6.6625  5
6.6650  5
6.6675  5
6.6575  4
6.6600  4
6.6625  4
6.6525  3
6.6550  3
6.6575  3
6.6600  3
6.6475  2
6.6500  2
6.6525  2
6.6550  2
6.6575  2
6.6450  1
6.6475  1
6.6500  1
6.6525  1
6.6550  1
6.6575  1


==> plots/interval_tps1_all_skyrmion.dat <==
D       nr
6.6350  5
6.6375  5
6.6400  5
6.6425  5
6.6450  5
6.6475  5
6.6500  5
6.6525  5
6.6550  5
6.6575  5
6.6600  5
6.6350  4
6.6375  4
6.6400  4
6.6425  4
6.6450  4
6.6475  4
6.6500  4
6.6525  4
6.6550  4
6.6350  3
6.6375  3
6.6400  3
6.6425  3
6.6450  3
6.6475  3
6.6500  3
6.6350  2
6.6375  2
6.6400  2
6.6425  2
6.6450  2
6.6350  1
6.6375  1
6.6400  1
6.6425  1


==> plots/interval_tps1_all_target.dat <==
D       nr
6.6700  5
6.6725  5
6.6650  4
6.6675  4
6.6700  4
6.6725  4
6.6625  3
6.6650  3
6.6675  3
6.6700  3
6.6725  3
6.6600  2
6.6625  2
6.6650  2
6.6675  2
6.6700  2
6.6725  2
6.6600  1
6.6625  1
6.6650  1
6.6675  1
6.6700  1
6.6725  1


==> plots/interval_tps1_all_uniform.dat <==
D       nr
2.4100  5
2.4125  5
2.4100  4
2.4125  4
2.4150  4
2.4175  4
2.4200  4
2.4100  3
2.4125  3
2.4150  3
2.4175  3
2.4200  3
2.4225  3
2.4250  3
2.4275  3
2.4100  2
2.4125  2
2.4150  2
2.4175  2
2.4200  2
2.4225  2
2.4250  2
2.4275  2
2.4300  2
2.4100  1
2.4125  1
2.4150  1
2.4175  1
2.4200  1
2.4225  1
2.4250  1
2.4275  1
2.4300  1
2.4325  1


==> plots/interval_tps2_100.dat <==
D       nr
6.655   9
6.66    9


==> plots/interval_tps2_1600.dat <==
D       nr
6.64  5
6.66  5


==> plots/interval_tps2_200.dat <==
D       nr
6.6525  8
6.6575  8


==> plots/interval_tps2_25.dat <==
D       nr
6.66    11
6.665   11


==> plots/interval_tps2_400.dat <==
D       nr
6.6475  7
6.6575  7


==> plots/interval_tps2_50.dat <==
D       nr
6.6575  10
6.6625  10


==> plots/interval_tps2_800.dat <==
D       nr
6.6425  6
6.6575  6


==> plots/interval_tps2_all_broken.dat <==
D       nr
6.6550  5
6.6575  5
6.6600  5
6.6525  4
6.6550  4
6.6575  4
6.6475  3
6.6500  3
6.6525  3
6.6550  3
6.6575  3
6.6425  2
6.6450  2
6.6475  2
6.6500  2
6.6525  2
6.6550  2
6.6575  2
6.6400  1
6.6425  1
6.6450  1
6.6475  1
6.6500  1
6.6525  1
6.6550  1
6.6575  1
6.6600  1


==> plots/interval_tps2_all_skyrmion.dat <==
D       nr
6.6350  5
6.6375  5
6.6400  5
6.6425  5
6.6450  5
6.6475  5
6.6500  5
6.6525  5
6.6350  4
6.6375  4
6.6400  4
6.6425  4
6.6450  4
6.6475  4
6.6500  4
6.6350  3
6.6375  3
6.6400  3
6.6425  3
6.6450  3
6.6350  2
6.6375  2
6.6400  2
6.6350  1
6.6375  1


==> plots/interval_tps2_all_target.dat <==
D       nr
6.6625  5
6.6650  5
6.6675  5
6.6700  5
6.6725  5
6.6600  4
6.6625  4
6.6650  4
6.6675  4
6.6700  4
6.6725  4
6.6600  3
6.6625  3
6.6650  3
6.6675  3
6.6700  3
6.6725  3
6.6600  2
6.6625  2
6.6650  2
6.6675  2
6.6700  2
6.6725  2
6.6625  1
6.6650  1
6.6675  1
6.6700  1
6.6725  1


==> plots/interval_tps2_all_uniform.dat <==
D       nr
2.4100  5
2.4125  5
2.4150  5
2.4175  5
2.4200  5
2.4225  5
2.4250  5
2.4275  5
2.4100  4
2.4125  4
2.4150  4
2.4175  4
2.4200  4
2.4225  4
2.4250  4
2.4275  4
2.4300  4
2.4100  3
2.4125  3
2.4150  3
2.4175  3
2.4200  3
2.4225  3
2.4250  3
2.4275  3
2.4300  3
2.4325  3
2.4100  2
2.4125  2
2.4150  2
2.4175  2
2.4200  2
2.4225  2
2.4250  2
2.4275  2
2.4300  2
2.4325  2
2.4350  2
2.4100  1
2.4125  1
2.4150  1
2.4175  1
2.4200  1
2.4225  1
2.4250  1
2.4275  1
2.4300  1
2.4325  1
2.4350  1
2.4375  1
2.4400  1


==> plots/plot_energy.dat <==
t                        D_below_skyrmion           D_skyrmion                 D_broken1                   D_broken2                   D_broken3                  D_target                   D_above_target
0.000000000000000000    6.512741940572649298     6.512741940572649298      6.512741940572649298       6.512741940572649298       6.512741940572649298      6.512741940572649298       6.512741940572649298
2.000000000000004807e-3 -2.556078411077885764e-2 -2.609760297755167967e-2  -2.663451598987950719e-2   -2.717152319819734172e-2   -2.770862465786363211e-2  -2.824582039472416561e-2   -2.878311046830428494e-2
4.000000000000007190e-3 -1.938826476618239329e-1 -1.944984776976336626e-1  -1.951145221288230922e-1   -1.957307811359334687e-1   -1.963472549055136888e-1  -1.969639435825537291e-1   -1.975808473566872000e-1
5.999999999999927582e-3 -2.699976865923512318e-1 -2.707003098203026021e-1  -2.714033199605918518e-1   -2.721067175951862842e-1   -2.728105033038106015e-1  -2.735146776271998726e-1   -2.742192411556642403e-1
7.999999999999865745e-3 -3.089465033905392172e-1 -3.097127421361919305e-1  -3.104796616797397871e-1   -3.112472637685526404e-1   -3.120155501463547509e-1  -3.127845225177007677e-1   -3.135541826401584877e-1
9.999999999999960621e-3 -3.292679926183323743e-1 -3.300867202848372373e-1  -3.309066271333858206e-1   -3.317277169532708085e-1   -3.325499935133433535e-1  -3.333734605349921834e-1   -3.341981217436036784e-1
1.200000000000005227e-2 -3.378453775337074936e-1 -3.386917881781592897e-1  -3.395402738925637099e-1   -3.403908410780484065e-1   -3.412434959803296555e-1  -3.420982446875887787e-1   -3.429550931371358122e-1
1.400000000000014714e-2 -3.405660891073192653e-1 -3.414215223917670766e-1  -3.422808478727117100e-1   -3.431440732584443786e-1   -3.440112055234614347e-1  -3.448822509187678062e-1   -3.457572149730817622e-1
1.600000000000016770e-2 -3.412898285321743771e-1 -3.421449124212715512e-1  -3.430076098533363274e-1   -3.438779198585695709e-1   -3.447558383967915077e-1  -3.456413584012925002e-1   -3.465344698209757177e-1
1.799999999999991522e-2 -3.417258873197894985e-1 -3.425700260579540780e-1  -3.434293504776560379e-1   -3.443038148464885609e-1   -3.451933608449913484e-1  -3.460979179616030481e-1   -3.470174039077764831e-1
1.999999999999966275e-2 -3.423970068684139883e-1 -3.432078347045627389e-1  -3.440492982327636552e-1   -3.449212105680503268e-1   -3.458233320296362623e-1  -3.467553729994188241e-1   -3.477169968867632959e-1
2.199999999999941027e-2 -3.432676946702185653e-1 -3.440000539666077326e-1  -3.447944857381513630e-1   -3.456504857300359155e-1   -3.465673195274569416e-1  -3.475440409386909412e-1   -3.485795113076314110e-1
2.399999999999915780e-2 -3.441758063967157075e-1 -3.447426285095124308e-1  -3.454348696289580749e-1   -3.462517024908329159e-1   -3.471912719548949883e-1  -3.482508039391869837e-1   -3.494267235166766122e-1
2.599999999999890532e-2 -3.452034617366155514e-1 -3.454402828481099804e-1  -3.459272314906749712e-1   -3.466651574020888052e-1   -3.476503372175470470e-1  -3.488750634357773130e-1   -3.503283308322060463e-1
2.799999999999865608e-2 -3.467116886788552450e-1 -3.463131197403907035e-1  -3.463980420556754031e-1   -3.469821567230377250e-1   -3.480614926574570570e-1  -3.496151865544821260e-1   -3.516092575413719546e-1
2.999999999999839714e-2 -3.492961538898873406e-1 -3.477427524500961552e-1  -3.470636244809853348e-1   -3.473506279896979529e-1   -3.486170138595306099e-1  -3.508074688118028099e-1   -3.538173350430659667e-1
3.199999999999815112e-2 -3.536865464138761234e-1 -3.502635052151856665e-1  -3.482222130848160068e-1   -3.479533892900723308e-1   -3.495748133460392822e-1  -3.529458126908536299e-1   -3.577538320454781413e-1
3.399999999999789865e-2 -3.603334596591995762e-1 -3.544603308804513796e-1  -3.502655512314721848e-1   -3.490247755236883178e-1   -3.512778426120262969e-1  -3.567012661993221609e-1   -3.644258231690698050e-1
3.599999999999764617e-2 -3.687086072888530230e-1 -3.605768131414750108e-1  -3.536224507757829441e-1   -3.508918382776173793e-1   -3.541719171307565912e-1  -3.628673027473801636e-1   -3.748061194710741309e-1
3.799999999999739370e-2 -3.773949274254757982e-1 -3.679949080640489366e-1  -3.584985705109944254e-1   -3.539949901974963695e-1   -3.587594748271505263e-1  -3.721640699573258824e-1   -3.894067197082285983e-1
3.999999999999713476e-2 -3.853727918605031988e-1 -3.756023062253912369e-1  -3.644730351526043758e-1   -3.588071968263139988e-1   -3.654397964174707825e-1  -3.849647327964822760e-1   -4.078984478326648076e-1
4.199999999999688228e-2 -3.922752739461181623e-1 -3.830165768799336439e-1  -3.705173477813744515e-1   -3.656228173800839751e-1   -3.743172137782845278e-1  -4.011406666736320276e-1   -4.290596526411973291e-1
4.399999999999663627e-2 -3.978601581518196287e-1 -3.901947190834778796e-1  -3.758681909827801022e-1   -3.742918824748083404e-1   -3.851594284950105787e-1  -4.200637256207801387e-1   -4.511101637922205874e-1
4.599999999999638379e-2 -4.019999051835424919e-1 -3.963277950660368320e-1  -3.805013175914005845e-1   -3.840637355412318093e-1   -3.975473240586153823e-1  -4.406346391412745032e-1   -4.722439190327561015e-1
4.799999999999613132e-2 -4.047586501549984454e-1 -4.008271961770373783e-1  -3.844348150117338475e-1   -3.940147376469784044e-1   -4.110319171080931530e-1  -4.613720966501163512e-1   -4.910480649963043634e-1
4.999999999999587238e-2 -4.064662194667392486e-1 -4.039748714588226222e-1  -3.875742804592169693e-1   -4.036703118509466036e-1   -4.251490791150827872e-1  -4.807156938510390473e-1   -5.066543909348830097e-1
5.199999999999562637e-2 -4.074711072681171120e-1 -4.061187300286088983e-1  -3.900824886652530177e-1   -4.126457773224393784e-1   -4.393592399979790484e-1  -4.974518795901740391e-1   -5.187358730377946783e-1
5.399999999999537389e-2 -4.079978036519673992e-1 -4.074821862468938537e-1  -3.922840309112316864e-1   -4.205434612161738785e-1   -4.530420352874921472e-1  -5.109502388664686582e-1   -5.274494809910002732e-1
5.599999999999512142e-2 -4.082325807039232630e-1 -4.082818629071545045e-1  -3.944201150621500107e-1   -4.274239243488583441e-1   -4.655843758231006391e-1  -5.211351664378198414e-1   -5.333068436254011587e-1
5.799999999999486248e-2 -4.083259013944989134e-1 -4.086998672412598254e-1  -3.966067737753053448e-1   -4.336163144090901216e-1   -4.765173693235736109e-1  -5.283376006829500991e-1   -5.369827752510576459e-1
5.999999999999462293e-2 -4.083621883960679871e-1 -4.088928851417791544e-1  -3.988613156587493978e-1   -4.393313978750970772e-1   -4.856254524281678871e-1  -5.331209709697120664e-1   -5.391381048349095656e-1
6.199999999999437045e-2 -4.083831764493265119e-1 -4.089795629978718236e-1  -4.011247863878580229e-1   -4.446007826486921595e-1   -4.929611833379731116e-1  -5.361146823717798602e-1   -5.403162083130787865e-1
6.399999999999525535e-2 -4.084074187305007569e-1 -4.090249070958643615e-1  -4.033378954042642201e-1   -4.493926083495832004e-1   -4.987578280372087950e-1  -5.378892857566486521e-1   -5.409143349283622699e-1
6.599999999999638582e-2 -4.084377956164518150e-1 -4.090586999824192459e-1  -4.055018811454060723e-1   -4.536980071237547240e-1   -5.033207237949606792e-1  -5.388942111530792577e-1   -5.411983218374105691e-1
6.799999999999751628e-2 -4.084708306151127741e-1 -4.090929462064927432e-1  -4.076434556533322285e-1   -4.575374039291781100e-1   -5.069542001866259411e-1  -5.394484829520142292e-1   -5.413318941275612148e-1
6.999999999999865967e-2 -4.085024275223686788e-1 -4.091297251427466186e-1  -4.097550022858374682e-1   -4.609389657269704987e-1   -5.099131266064557459e-1  -5.397599192084539867e-1   -5.414061884622943899e-1
7.199999999999979014e-2 -4.085294453599869011e-1 -4.091668544212598662e-1  -4.117463981646075311e-1   -4.639333251439083339e-1   -5.123801631719561887e-1  -5.399528094736341670e-1   -5.414649011137308920e-1
7.400000000000092061e-2 -4.085503494443906727e-1 -4.092013024501411968e-1  -4.134786436976783787e-1   -4.665580713877027817e-1   -5.144747808855540349e-1  -5.400940418241807476e-1   -5.415238996631587733e-1
7.600000000000205107e-2 -4.085651982868090848e-1 -4.092306836268582477e-1  -4.149308916396517010e-1   -4.688572931623351466e-1   -5.162770505682785384e-1  -5.402143591515657588e-1   -5.415850878217994469e-1
7.800000000000318154e-2 -4.085750399716426961e-1 -4.092539349244994456e-1  -4.162345955247410352e-1   -4.708763877189543191e-1   -5.178463876747787144e-1  -5.403241928004066545e-1   -5.416450605453433912e-1
8.000000000000432493e-2 -4.085812822521864642e-1 -4.092713143200471828e-1  -4.175399182865848222e-1   -4.726581507531876102e-1   -5.192296766657966041e-1  -5.404244248479794039e-1   -5.416997315595200734e-1
8.200000000000544248e-2 -4.085852378857694111e-1 -4.092839090731306387e-1  -4.189307274063844122e-1   -4.742414227524453273e-1   -5.204629523564844746e-1  -5.405128773714005317e-1   -5.417462993275599635e-1
8.400000000000658587e-2 -4.085878911152803269e-1 -4.092930513146963771e-1  -4.204304931872228590e-1   -4.756599385023220341e-1   -5.215718568107169385e-1  -5.405876000100438240e-1   -5.417836908032186347e-1
8.600000000000770341e-2 -4.085898727980726612e-1 -4.092999182134706916e-1  -4.220347715292960805e-1   -4.769409989071833952e-1   -5.225734420275415781e-1  -5.406480627678059232e-1   -5.418122665593789573e-1
8.800000000000884680e-2 -4.085915371095317211e-1 -4.093053765587965495e-1  -4.237315782835666972e-1   -4.781052470510699187e-1   -5.234791151242179047e-1  -5.406951871145379098e-1   -5.418332724246311950e-1
9.000000000000996434e-2 -4.085930506753091827e-1 -4.093099864330576687e-1  -4.255095303769557212e-1   -4.791679198681044014e-1   -5.242973883145810827e-1  -5.407308789729222925e-1   -5.418483122389600191e-1
9.200000000001110773e-2 -4.085944671772666759e-1 -4.093140660198315704e-1  -4.273610713038017889e-1   -4.801408882687403131e-1   -5.250356680189625666e-1  -5.407574669014392409e-1   -5.418589669213083644e-1
9.400000000001223820e-2 -4.085957844517513786e-1 -4.093177664934251434e-1  -4.292833285276280067e-1   -4.810345250413214039e-1   -5.257011336630792671e-1  -5.407772475379883966e-1   -5.418665825428437552e-1
9.600000000001336867e-2 -4.085969838146726287e-1 -4.093211396972484110e-1  -4.312774062945561707e-1   -4.818585859757862317e-1   -5.263010027245381128e-1  -5.407922049010660375e-1   -5.418721937603364741e-1
9.800000000001449914e-2 -4.085980523823080442e-1 -4.093241928498114124e-1  -4.333469046479462390e-1   -4.826219392800594478e-1   -5.268424358337429461e-1  -5.408038913294891849e-1   -5.418765324453266187e-1
1.000000000000156296e-1 -4.085989907998164231e-1 -4.093269261827731867e-1  -4.354961071116354399e-1   -4.833318020472436745e-1   -5.273322951650677980e-1  -5.408134237363060529e-1   -5.418800781020349285e-1
1.020000000000167601e-1 -4.085998112852478363e-1 -4.093293516225206366e-1  -4.377282848423767491e-1   -4.839933325486816751e-1   -5.277769119971816576e-1  -5.408215446105472261e-1   -5.418831209949708418e-1
1.040000000000179035e-1 -4.086005318176448525e-1 -4.093314957985968657e-1  -4.400447862434584418e-1   -4.846099136693515356e-1   -5.281819260248419358e-1  -5.408287082095512699e-1   -5.418858216595994348e-1
1.060000000000190210e-1 -4.086011707955848457e-1 -4.093333944148241517e-1  -4.424451768616832222e-1   -4.851838938770750554e-1   -5.285521991218152498e-1  -5.408351668214796070e-1   -5.418882594656923576e-1
1.080000000000201644e-1 -4.086017439233706942e-1 -4.093350847882039158e-1  -4.449280076725442128e-1   -4.857173401625956200e-1   -5.288918035616659942e-1  -5.408410442429328579e-1   -5.418904683962538195e-1
1.100000000000212819e-1 -4.086022632511337183e-1 -4.093366004550822577e-1  -4.474915735278595550e-1   -4.862124675026600991e-1   -5.292040893506087421e-1  -5.408463919496149900e-1   -5.418924612482537954e-1
1.120000000000224253e-1 -4.086027375445607596e-1 -4.093379688342969055e-1  -4.501342558845210702e-1   -4.866716832275163682e-1   -5.294918147532939359e-1  -5.408512282597261353e-1   -5.418942445295324419e-1
1.140000000000235429e-1 -4.086031731372535738e-1 -4.093392112360202673e-1  -4.528543349949635121e-1   -4.870974338451914327e-1   -5.297572990665699839e-1  -5.408555631423647314e-1   -5.418958264861589199e-1
1.160000000000246863e-1 -4.086035747447362666e-1 -4.093403440488989419e-1  -4.556493312240147631e-1   -4.874920910545594158e-1   -5.300025553526829937e-1  -5.408594119250474186e-1   -5.418972202759475573e-1
1.180000000000258038e-1 -4.086039460591396083e-1 -4.093413801926054418e-1  -4.585150670320347608e-1   -4.878579701680673973e-1   -5.302293827548397227e-1  -5.408628009974613109e-1   -5.418984439984301337e-1
1.200000000000269601e-1 -4.086042901097657418e-1 -4.093423303221643654e-1  -4.614448440767646587e-1   -4.881974166645050735e-1   -5.304394228560472151e-1  -5.408657681150528593e-1   -5.418995189609631070e-1
1.220000000000280647e-1 -4.086046094836044649e-1 -4.093432036010141285e-1  -4.644292775774403519e-1   -4.885128591638602005e-1   -5.306341968013027022e-1  -5.408683594397749586e-1   -5.419004673230059871e-1
1.240000000000292211e-1 -4.086049064508208550e-1 -4.093440080998049447e-1  -4.674570740261827383e-1   -4.888067885222857234e-1   -5.308151380764297584e-1  -5.408706251386656456e-1   -5.419013099154020303e-1
1.260000000000284904e-1 -4.086051830338495467e-1 -4.093447509716459316e-1  -4.705164069040811044e-1   -4.890816884002329515e-1   -5.309836272441525118e-1  -5.408726148651720410e-1   -5.419020647077778857e-1
1.280000000000268808e-1 -4.086054410561906707e-1 -4.093454385326065750e-1  -4.735960832439778677e-1   -4.893399586191405450e-1   -5.311410270047456721e-1  -5.408743740899117600e-1   -5.419027460816772197e-1
1.300000000000252454e-1 -4.086056821608151958e-1 -4.093460763320713353e-1  -4.766851581133541782e-1   -4.895838525747033721e-1   -5.312887121919532433e-1  -5.408759417310106353e-1   -5.419033648066911255e-1
1.320000000000235841e-1 -4.086059078340127565e-1 -4.093466692328783143e-1  -4.797678602920318415e-1   -4.898154303291980951e-1   -5.314280896531886188e-1  -5.408773491665238779e-1   -5.419039285246713848e-1
1.340000000000219487e-1 -4.086061194083625925e-1 -4.093472215054995891e-1  -4.828100077892195833e-1   -4.900365244430653521e-1   -5.315606055547803199e-1  -5.408786204010663810e-1   -5.419044424766623257e-1
1.360000000000203133e-1 -4.086063180866599542e-1 -4.093477369156804614e-1  -4.857445302743475005e-1   -4.902487184840381753e-1   -5.316877405679846255e-1  -5.408797730399197745e-1   -5.419049102816964326e-1
1.380000000000186779e-1 -4.086065049531425890e-1 -4.093482188011631620e-1  -4.884838916698216484e-1   -4.904533391263922614e-1   -5.318109954627763285e-1  -5.408808196720880734e-1   -5.419053346093091496e-1
1.400000000000170683e-1 -4.086066809787112152e-1 -4.093486701371326469e-1  -4.909538919724069048e-1   -4.906514610319782380e-1   -5.319318703444220791e-1  -5.408817693380208667e-1   -5.419057177084958285e-1
1.420000000000154070e-1 -4.086068470421548111e-1 -4.093490935869946065e-1  -4.930969944845734596e-1   -4.908439222211660975e-1   -5.320518404740980385e-1  -5.408826288501806278e-1   -5.419060617559958407e-1
1.440000000000137716e-1 -4.086070039328001159e-1 -4.093494915392784987e-1  -4.948918612888784025e-1   -4.910313474135477423e-1   -5.321723306392933581e-1  -5.408834038545138036e-1   -5.419063690724645393e-1
1.460000000000121362e-1 -4.086071523589814374e-1 -4.093498661414829263e-1  -4.963898343794860895e-1   -4.912141770475784084e-1   -5.322946889577153283e-1  -5.408840995876999873e-1   -5.419066422080891269e-1
1.480000000000105008e-1 -4.086072929563067425e-1 -4.093502193206272843e-1  -4.976675311374272458e-1   -4.913926997252749542e-1   -5.324201600335087175e-1  -5.408847213454165542e-1   -5.419068839545607171e-1
1.500000000000088395e-1 -4.086074262993290337e-1 -4.093505528109703689e-1  -4.987704133519881468e-1   -4.915670858261610475e-1   -5.325498567734061216e-1  -5.408852747088345717e-1   -5.419070972901937095e-1
1.520000000000072299e-1 -4.086075529032629786e-1 -4.093508681665956080e-1  -4.997153399970575083e-1   -4.917374202306668733e-1   -5.326847300462187844e-1  -5.408857655873704956e-1   -5.419072852888820733e-1
1.540000000000055945e-1 -4.086076732408439709e-1 -4.093511667926851297e-1  -5.005132183482914610e-1   -4.919037324699244485e-1   -5.328255357651793148e-1  -5.408862001250568937e-1   -5.419074510073692753e-1
1.560000000000039332e-1 -4.086077877396569139e-1 -4.093514499516156680e-1  -5.011800690967789138e-1   -4.920660230255991261e-1   -5.329727999995605069e-1  -5.408865845256707991e-1   -5.419075973766128309e-1
1.580000000000023237e-1 -4.086078967891257572e-1 -4.093517187913889959e-1  -5.017368558770522568e-1   -4.922242849325397437e-1   -5.331267841773138978e-1  -5.408869248456908487e-1   -5.419077271076579450e-1
1.600000000000006883e-1 -4.086080007521834766e-1 -4.093519743459639561e-1  -5.022052673184665105e-1   -4.923785202852986345e-1   -5.332874541510827722e-1  -5.408872268048242952e-1   -5.419078426191412713e-1
1.619999999999990528e-1 -4.086080999558375691e-1 -4.093522175603898463e-1  -5.026037752587965792e-1   -4.925287516630527398e-1   -5.334544585296134694e-1  -5.408874956080757321e-1   -5.419079460035999464e-1
1.639999999999974174e-1 -4.086081947014960712e-1 -4.093524492913282502e-1  -5.029459528085329879e-1   -4.926750288161550417e-1   -5.336271224052210136e-1  -5.408877358611956880e-1   -5.419080390188835787e-1
1.659999999999957561e-1 -4.086082852701046874e-1 -4.093526703230370524e-1  -5.032412859373029431e-1   -4.928174311948013281e-1   -5.338044622658253692e-1  -5.408879515100795070e-1   -5.419081231124074847e-1
1.679999999999941466e-1 -4.086083719182445680e-1 -4.093528813680308876e-1  -5.034971441615746918e-1   -4.929560670782000723e-1   -5.339852256200009333e-1  -5.408881458590941134e-1   -5.419081994557974718e-1
1.699999999999925112e-1 -4.086084548849193339e-1 -4.093530830787220393e-1  -5.037201963878224626e-1   -4.930910701196368831e-1   -5.341679550231990452e-1  -5.408883216254590507e-1   -5.419082689898495179e-1
1.719999999999908499e-1 -4.086085343920366073e-1 -4.093532760501633010e-1  -5.039166081801736952e-1   -4.932225942141877300e-1   -5.343510712989914499e-1  -5.408884810234957095e-1   -5.419083324786779654e-1
1.739999999999892403e-1 -4.086086106400188176e-1 -4.093534608280678372e-1  -5.040915669937956969e-1   -4.933508075025637060e-1   -5.345329662333760389e-1  -5.408886258595979180e-1   -5.419083905485223358e-1
1.759999999999875791e-1 -4.086086838196991407e-1 -4.093536379102612385e-1  -5.042489404925154098e-1   -4.934758862602550106e-1   -5.347120924262771032e-1  -5.408887576247272317e-1   -5.419084437256981643e-1
1.779999999999859436e-1 -4.086087541063205903e-1 -4.093538077537242139e-1  -5.043913743879387524e-1   -4.935980092392779071e-1   -5.348870386108412358e-1  -5.408888775764378078e-1   -5.419084924647899179e-1
1.799999999999843341e-1 -4.086088216627999879e-1 -4.093539707803822735e-1  -5.045206609126907149e-1   -4.937173528504119514e-1   -5.350565824712572620e-1  -5.408889868084584246e-1   -5.419085371686062296e-1
1.819999999999826728e-1 -4.086088866400582596e-1 -4.093541273746794896e-1  -5.046381089354410131e-1   -4.938340873863795340e-1   -5.352197187095398749e-1  -5.408890862958146128e-1   -5.419085781997177597e-1
1.839999999999810374e-1 -4.086089491795063299e-1 -4.093542778926087497e-1  -5.047447800683662387e-1   -4.939483743172965482e-1   -5.353756654830320379e-1  -5.408891769247380586e-1   -5.419086158886354645e-1
1.859999999999794020e-1 -4.086090094112975334e-1 -4.093544226620561118e-1  -5.048415971272360880e-1   -4.940603645606055729e-1   -5.355238557693420784e-1  -5.408892595169161801e-1   -5.419086505321306075e-1
1.879999999999777665e-1 -4.086090674557418730e-1 -4.093545619869650027e-1  -5.049293875836452248e-1   -4.941701975331690724e-1   -5.356639207136713052e-1  -5.408893348300614325e-1   -5.419086824066052397e-1
1.899999999999761570e-1 -4.086091234254647949e-1 -4.093546961439139847e-1  -5.050089110852856945e-1   -4.942780007503981524e-1   -5.357956703429622498e-1  -5.408894035648548627e-1   -5.419087117553849131e-1
1.919999999999744957e-1 -4.086091774261055785e-1 -4.093548253956636505e-1  -5.050808861584359720e-1   -4.943838897342442428e-1   -5.359190742921760296e-1  -5.408894663619208595e-1   -5.419087387972451583e-1
1.939999999999728603e-1 -4.086092295550231606e-1 -4.093549499741059803e-1  -5.051460101935906988e-1   -4.944879680317065132e-1   -5.360342429387568882e-1  -5.408895237977848182e-1   -5.419087637251677186e-1
1.959999999999712249e-1 -4.086092799000984947e-1 -4.093550701068126118e-1  -5.052049655159314904e-1   -4.945903271848667148e-1   -5.361414080582379449e-1  -5.408895763868685011e-1   -5.419087867096710611e-1
1.979999999999695895e-1 -4.086093285472829935e-1 -4.093551859986491910e-1  -5.052584123229801553e-1   -4.946910465813808754e-1   -5.362409020976556518e-1  -5.408896245836807824e-1   -5.419088078945039004e-1
1.999999999999679282e-1 -4.086093755748871835e-1 -4.093552978419856415e-1  -5.053069755538039132e-1   -4.947901931560201511e-1   -5.363331357873605849e-1  -5.408896687840162511e-1   -5.419088274121947723e-1
2.019999999999663186e-1 -4.086094210538225051e-1 -4.093554058133137501e-1  -5.053512328263142998e-1   -4.948878209955684164e-1   -5.364185746921247248e-1  -5.408897093337561324e-1   -5.419088453778792355e-1
2.039999999999646832e-1 -4.086094650531189580e-1 -4.093555100799453584e-1  -5.053917070759869778e-1   -4.949839709140599558e-1   -5.364977159376046598e-1  -5.408897465345961002e-1   -5.419088618976586967e-1
2.059999999999630219e-1 -4.086095076337737287e-1 -4.093556107999830890e-1  -5.054288638315254970e-1   -4.950786701137033196e-1   -5.365710665815052420e-1  -5.408897806557833757e-1   -5.419088770690386556e-1
2.079999999999614124e-1 -4.086095488595694761e-1 -4.093557081163345548e-1  -5.054631115551148564e-1   -4.951719320360061682e-1   -5.366391249580300999e-1  -5.408898119366692582e-1   -5.419088909832175765e-1
2.099999999999597511e-1 -4.086095887801373187e-1 -4.093558021674462410e-1  -5.054948036637522917e-1   -4.952637565031965011e-1   -5.367023658816594470e-1  -5.408898405987303951e-1   -5.419089037296900535e-1
2.119999999999581415e-1 -4.086096274491595203e-1 -4.093558930813543074e-1  -5.055242416339547758e-1   -4.953541302369805539e-1   -5.367612300928357791e-1  -5.408898668461640864e-1   -5.419089153961270178e-1
2.139999999999565061e-1 -4.086096649157003500e-1 -4.093559809784275939e-1  -5.055516790577252073e-1   -4.954430278041670822e-1   -5.368161178180172742e-1  -5.408898908737090052e-1   -5.419089260647290853e-1
2.159999999999548448e-1 -4.086097012237452068e-1 -4.093560659733960103e-1  -5.055773265967123325e-1   -4.955304129889940404e-1   -5.368673859630894180e-1  -5.408899128671481538e-1   -5.419089358179688132e-1
2.179999999999532353e-1 -4.086097364157320055e-1 -4.093561481742930562e-1  -5.056013576502930613e-1   -4.956162405982408954e-1   -5.369153482160496182e-1  -5.408899329996449752e-1   -5.419089447308727286e-1
2.199999999999515999e-1 -4.086097705345604982e-1 -4.093562276818889714e-1  -5.056239144477585185e-1   -4.957004586180160386e-1   -5.369602772874487309e-1  -5.408899514404372890e-1   -5.419089528801018949e-1
2.219999999999499386e-1 -4.086098036166292686e-1 -4.093563045943170124e-1  -5.056451142529357906e-1   -4.957830106513878271e-1   -5.370024085306857999e-1  -5.408899683443202702e-1   -5.419089603328071339e-1
2.239999999999483290e-1 -4.086098356957288055e-1 -4.093563790025427507e-1  -5.056650554402131138e-1   -4.958638385180738676e-1   -5.370419443327861880e-1  -5.408899838559754575e-1   -5.419089671531234534e-1
2.259999999999466678e-1 -4.086098668108449865e-1 -4.093564509931864743e-1  -5.056838232376066353e-1   -4.959428849000634399e-1   -5.370790587584921711e-1  -5.408899981089586779e-1   -5.419089733972804967e-1
2.279999999999450323e-1 -4.086098969892489317e-1 -4.093565206515115093e-1  -5.057014949861670387e-1   -4.960200959009615333e-1   -5.371139021136629406e-1  -5.408900112198770932e-1   -5.419089791189935092e-1
2.299999999999434228e-1 -4.086099262653430942e-1 -4.093565880547243427e-1  -5.057181447592691673e-1   -4.960954234008005675e-1   -5.371466052024400942e-1  -5.408900232966783063e-1   -5.419089843644115278e-1
2.319999999999417615e-1 -4.086099546681939457e-1 -4.093566532800223134e-1  -5.057338472122174194e-1   -4.961688271031659305e-1   -5.371772831315892470e-1  -5.408900344282109545e-1   -5.419089891742880970e-1
2.339999999999401002e-1 -4.086099822249398134e-1 -4.093567163989091334e-1  -5.057486805717416153e-1   -4.962402761970879574e-1   -5.372060386278562943e-1  -5.408900446988851769e-1   -5.419089935855774790e-1
2.359999999999384907e-1 -4.086100089634936813e-1 -4.093567774823097250e-1  -5.057627287134879990e-1   -4.963097505797126812e-1   -5.372329648326043317e-1  -5.408900541720399945e-1   -5.419089976303158813e-1
2.379999999999368294e-1 -4.086100349084585341e-1 -4.093568365969929013e-1  -5.057760823414633581e-1   -4.963772416308614566e-1   -5.372581476195171349e-1  -5.408900629098503001e-1   -5.419090013373347641e-1
2.399999999999352198e-1 -4.086100600851694024e-1 -4.093568938043993908e-1  -5.057888393230489971e-1   -4.964427525417349125e-1   -5.372816674493952672e-1  -5.408900709629981919e-1   -5.419090047328457452e-1
2.419999999999336103e-1 -4.086100845195948035e-1 -4.093569491700210188e-1  -5.058011042898527191e-1   -4.965062982465646832e-1   -5.373036008367191839e-1  -5.408900783750977980e-1   -5.419090078412310975e-1
2.439999999999319490e-1 -4.086101082323086765e-1 -4.093570027492135379e-1  -5.058129876376793323e-1   -4.965679050075714613e-1   -5.373240214520683840e-1  -5.408900851869604406e-1   -5.419090106857264918e-1
2.459999999999303394e-1 -4.086101312448097440e-1 -4.093570546034773802e-1  -5.058246041005598888e-1   -4.966276097319945133e-1   -5.373430009379664242e-1  -5.408900914342451941e-1   -5.419090132847957222e-1
2.479999999999286781e-1 -4.086101535802564470e-1 -4.093571047839940858e-1  -5.058360710650777459e-1   -4.966854590895890748e-1   -5.373606094566643130e-1  -5.408900971519973391e-1   -5.419090156598675519e-1
2.499999999999270169e-1 -4.086101752556957210e-1 -4.093571533465061821e-1  -5.058475068098623296e-1   -4.967415085119497451e-1   -5.373769160451195409e-1  -5.408901023728482917e-1   -5.419090178286118103e-1
2.519999999999254073e-1 -4.086101962946348893e-1 -4.093572003413194407e-1  -5.058590288354770942e-1   -4.967958211349657907e-1   -5.373919887736007441e-1  -5.408901071277660424e-1   -5.419090198097571069e-1
2.539999999999237460e-1 -4.086102167133387670e-1 -4.093572458171923892e-1  -5.058707524043532538e-1   -4.968484667494816824e-1   -5.374058947773487414e-1  -5.408901114484223168e-1   -5.419090216181129764e-1
2.559999999999221365e-1 -4.086102365303936376e-1 -4.093572898223986063e-1  -5.058827894081786931e-1   -4.968995208010101043e-1   -5.374187001846161838e-1  -5.408901153659703796e-1   -5.419090232712568997e-1
2.579999999999204752e-1 -4.086102557632209818e-1 -4.093573324028805247e-1  -5.058952476099559415e-1   -4.969490634666454795e-1   -5.374304699514542541e-1  -5.408901189111297766e-1   -5.419090247828651945e-1
2.599999999999188656e-1 -4.086102744303536383e-1 -4.093573736021978169e-1  -5.059082302878569931e-1   -4.969971788388321339e-1   -5.374412676543794718e-1  -5.408901221122967077e-1   -5.419090261656097092e-1
2.619999999999172561e-1 -4.086102925460799368e-1 -4.093574134670782618e-1  -5.059218362652374804e-1   -4.970439542148235471e-1   -5.374511552600000193e-1  -5.408901250008171272e-1   -5.419090274335366362e-1
2.639999999999155948e-1 -4.086103101259243173e-1 -4.093574520352888161e-1  -5.059361602867413255e-1   -4.970894795012946874e-1   -5.374601928873012907e-1  -5.408901276024829927e-1   -5.419090285967244632e-1
2.659999999999139335e-1 -4.086103271853471340e-1 -4.093574893492953200e-1  -5.059512936813109828e-1   -4.971338467208106197e-1   -5.374684385813768566e-1  -5.408901299449817618e-1   -5.419090296663819099e-1
2.679999999999123240e-1 -4.086103437392569627e-1 -4.093575254451451638e-1  -5.059673252413103256e-1   -4.971771496119121593e-1   -5.374759481278801362e-1  -5.408901320544854744e-1   -5.419090306501778366e-1
2.699999999999106627e-1 -4.086103598019623073e-1 -4.093575603653408768e-1  -5.059843422488816016e-1   -4.972194833117662401e-1   -5.374827748968859827e-1  -5.408901339528244501e-1   -5.419090315556747926e-1
2.719999999999090531e-1 -4.086103753860585087e-1 -4.093575941432614731e-1  -5.060024315748773044e-1   -4.972609441002689505e-1   -5.374889697342349159e-1  -5.408901356651721340e-1   -5.419090323911041061e-1
2.739999999999073919e-1 -4.086103905042841493e-1 -4.093576268154843105e-1  -5.060216807986288723e-1   -4.973016291936816585e-1   -5.374945808930589939e-1  -5.408901372089407625e-1   -5.419090331618167809e-1
2.759999999999057823e-1 -4.086104051732393487e-1 -4.093576584167211948e-1  -5.060421793095458760e-1   -4.973416365729649797e-1   -5.374996540132280963e-1  -5.408901386057847215e-1   -5.419090338731850059e-1
2.779999999999041210e-1 -4.086104193998713215e-1 -4.093576889778712645e-1  -5.060640193406613156e-1   -4.973810648386915409e-1   -5.375042321275042334e-1  -5.408901398711154949e-1   -5.419090345298471908e-1
2.799999999999025115e-1 -4.086104331965077046e-1 -4.093577185335550844e-1  -5.060872969395286318e-1   -4.974200130708911470e-1   -5.375083557011330805e-1  -5.408901410217281549e-1   -5.419090351352353429e-1
2.819999999999009019e-1 -4.086104465781774922e-1 -4.093577471180244038e-1  -5.061121128574589020e-1   -4.974585806935650764e-1   -5.375120626963216089e-1  -5.408901420687478358e-1   -5.419090356921029640e-1
2.839999999998991889e-1 -4.086104595538583104e-1 -4.093577747565467013e-1  -5.061385733765985510e-1   -4.974968673376989206e-1   -5.375153886474025094e-1  -5.408901430266304715e-1   -5.419090362047514263e-1
2.859999999998975794e-1 -4.086104721355770141e-1 -4.093578014803261347e-1  -5.061667910828927639e-1   -4.975349727022449167e-1   -5.375183667517025519e-1  -5.408901439053920532e-1   -5.419090366729635810e-1
2.879999999998959698e-1 -4.086104843331689422e-1 -4.093578273197887859e-1  -5.061968856036522325e-1   -4.975729963924609286e-1   -5.375210279629885143e-1  -5.408901447137373991e-1   -5.419090371019397279e-1
2.899999999998943085e-1 -4.086104961559135141e-1 -4.093578523018546777e-1  -5.062289843417892947e-1   -4.976110377658198735e-1   -5.375234010884541252e-1  -5.408901454586514719e-1   -5.419090374919856084e-1
2.919999999998926989e-1 -4.086105076134305091e-1 -4.093578764545411317e-1  -5.062632232262237963e-1   -4.976491957587405456e-1   -5.375255128850580647e-1  -5.408901461499222327e-1   -5.419090378449469374e-1
2.939999999998910377e-1 -4.086105187178054266e-1 -4.093578998023090469e-1  -5.062997474938072785e-1   -4.976875687121165632e-1   -5.375273881568634498e-1  -5.408901467891315442e-1   -5.419090381620634361e-1
2.959999999998893764e-1 -4.086105294765850712e-1 -4.093579223737773090e-1  -5.063387125340387399e-1   -4.977262541933930866e-1   -5.375290498445364722e-1  -5.408901473829226128e-1   -5.419090384462351698e-1
2.979999999998877668e-1 -4.086105398996079596e-1 -4.093579441925048561e-1  -5.063802847947369486e-1   -4.977653488140003106e-1   -5.375305191208081014e-1  -5.408901479344255561e-1   -5.419090386979467024e-1
2.999999999998861573e-1 -4.086105499941866071e-1 -4.093579652821661820e-1  -5.064246427813611941e-1   -4.978049480532598162e-1   -5.375318154765678719e-1  -5.408901484477945087e-1   -5.419090389201231363e-1
3.019999999998844443e-1 -4.086105597718905565e-1 -4.093579856680210616e-1  -5.064719781235373644e-1   -4.978451460811136968e-1   -5.375329568108250338e-1  -5.408901489248184670e-1   -5.419090391129030423e-1
3.039999999998828347e-1 -4.086105692409189248e-1 -4.093580053722610227e-1  -5.065224967371825631e-1   -4.978860355898258220e-1   -5.375339595165619837e-1  -5.408901493673879237e-1   -5.419090392784323877e-1
3.059999999998812252e-1 -4.086105784092276323e-1 -4.093580244198533397e-1  -5.065764200452195976e-1   -4.979277076314180388e-1   -5.375348385647255142e-1  -5.408901497774937128e-1   -5.419090394194354967e-1
3.079999999998795639e-1 -4.086105872835835302e-1 -4.093580428279976743e-1  -5.066339862737434314e-1   -4.979702514619848323e-1   -5.375356075914315733e-1  -5.408901501566207260e-1   -5.419090395356798133e-1
3.099999999998779543e-1 -4.086105958723157839e-1 -4.093580606239208019e-1  -5.066954517739141126e-1   -4.980137544008771281e-1   -5.375362789812395866e-1  -5.408901505055309577e-1   -5.419090396315975764e-1
3.119999999998763448e-1 -4.086106041862922237e-1 -4.093580778232655588e-1  -5.067610923669228249e-1   -4.980583016935053985e-1   -5.375368639497102370e-1  -5.408901508267054871e-1   -5.419090397085038109e-1
3.139999999998746318e-1 -4.086106122312938170e-1 -4.093580944508997931e-1  -5.068312046536803903e-1   -4.981039763882282502e-1   -5.375373726260593480e-1  -5.408901511201852402e-1   -5.419090397669755255e-1
3.159999999998730222e-1 -4.086106200145623013e-1 -4.093581105228170532e-1  -5.069061072748084021e-1   -4.981508592228488022e-1   -5.375378141262829402e-1  -5.408901513860602542e-1   -5.419090398099688301e-1
3.179999999998714127e-1 -4.086106275459129377e-1 -4.093581260614253894e-1  -5.069861420428115869e-1   -4.981990285232103336e-1   -5.375381966438840352e-1  -5.408901516288774572e-1   -5.419090398399037518e-1
3.199999999998697514e-1 -4.086106348287762408e-1 -4.093581410835138552e-1  -5.070716748988320380e-1   -4.982485601086727010e-1   -5.375385275080425773e-1  -5.408901518484034263e-1   -5.419090398580814490e-1
3.219999999998680901e-1 -4.086106418765274089e-1 -4.093581556078500603e-1  -5.071630966197253130e-1   -4.982995272084802755e-1   -5.375388132699930061e-1  -5.408901520453126224e-1   -5.419090398677523136e-1
3.239999999998664806e-1 -4.086106486906765637e-1 -4.093581696528908654e-1  -5.072608231848362659e-1   -4.983520003916110032e-1   -5.375390597603619834e-1  -5.408901522221736580e-1   -5.419090398684083816e-1
3.259999999998648710e-1 -4.086106552811272703e-1 -4.093581832356928837e-1  -5.073652957143019772e-1   -4.984060474976497724e-1   -5.375392721563203707e-1  -5.408901523805551070e-1   -5.419090398643963807e-1
3.279999999998632097e-1 -4.086106616554426555e-1 -4.093581963742844086e-1  -5.074769798544622793e-1   -4.984617335804323330e-1   -5.375394550453869770e-1  -5.408901525219332909e-1   -5.419090398559161259e-1
3.299999999998616001e-1 -4.086106678194278093e-1 -4.093582090834678004e-1  -5.075963645049969599e-1   -4.985191208586277639e-1   -5.375396124779894015e-1  -5.408901526481385172e-1   -5.419090398447909916e-1
3.319999999998599906e-1 -4.086106737809067739e-1 -4.093582213806229400e-1  -5.077239597518155228e-1   -4.985782686680329954e-1   -5.375397480218235032e-1  -5.408901527608088856e-1   -5.419090398328916334e-1
3.339999999998582776e-1 -4.086106795473762316e-1 -4.093582332807461770e-1  -5.078602938822361307e-1   -4.986392334238012786e-1   -5.375398648083420751e-1  -5.408901528628745060e-1   -5.419090398205275484e-1
3.359999999998566680e-1 -4.086106851223076229e-1 -4.093582448007513654e-1  -5.080059093621579300e-1   -4.987020685832894563e-1   -5.375399655809759895e-1  -5.408901529545594602e-1   -5.419090398093563843e-1
3.379999999998550585e-1 -4.086106905151330936e-1 -4.093582559545526749e-1  -5.081613576810779616e-1   -4.987668246137809176e-1   -5.375400527332242775e-1  -5.408901530376486040e-1   -5.419090398010590929e-1
3.399999999998533972e-1 -4.086106957306973685e-1 -4.093582667551675141e-1  -5.083271929924303209e-1   -4.988335489625793726e-1   -5.375401283466929787e-1  -5.408901531148626984e-1   -5.419090397950682953e-1
3.419999999998517876e-1 -4.086107007775950063e-1 -4.093582772193468996e-1  -5.085039645193994088e-1   -4.989022860276233023e-1   -5.375401942282455594e-1  -5.408901531865570776e-1   -5.419090397927019051e-1
3.439999999998501264e-1 -4.086107056604506462e-1 -4.093582873597513650e-1  -5.086922077415266985e-1   -4.989730771315715116e-1   -5.375402519400717827e-1  -5.408901532555390734e-1   -5.419090397939903523e-1
3.459999999998484651e-1 -4.086107103853636122e-1 -4.093582971909385333e-1  -5.088924344177737624e-1   -4.990459604945458287e-1   -5.375403028234668771e-1  -5.408901533218405599e-1   -5.419090397993669709e-1
3.479999999998468555e-1 -4.086107149594299449e-1 -4.093583067243318655e-1  -5.091051215436439353e-1   -4.991209712094023563e-1   -5.375403480311569217e-1  -5.408901533868141177e-1   -5.419090398097635259e-1
3.499999999998452460e-1 -4.086107193889197500e-1 -4.093583159704822317e-1  -5.093306993636338945e-1   -4.991981412170552060e-1   -5.375403885493951372e-1  -5.408901534524958399e-1   -5.419090398244182158e-1
3.519999999998435330e-1 -4.086107236790270198e-1 -4.093583249483319233e-1  -5.095695385522966245e-1   -4.992774992821636546e-1   -5.375404252165442212e-1  -5.408901535172164268e-1   -5.419090398429083951e-1
3.539999999998419234e-1 -4.086107278340911153e-1 -4.093583336628607692e-1  -5.098219366223802573e-1   -4.993590709724738493e-1   -5.375404587407845993e-1  -5.408901535844753894e-1   -5.419090398669964824e-1
3.559999999998403139e-1 -4.086107318631750776e-1 -4.093583421308838711e-1  -5.100881035149429026e-1   -4.994428786349309209e-1   -5.375404897236169340e-1  -5.408901536522386567e-1   -5.419090398941879169e-1
3.579999999998386526e-1 -4.086107357703154150e-1 -4.093583503604404458e-1  -5.103681461950205804e-1   -4.995289413811634421e-1   -5.375405186656976921e-1  -5.408901537223798697e-1   -5.419090399251257666e-1
3.599999999998370430e-1 -4.086107395596152251e-1 -4.093583583633445328e-1  -5.106620519668285934e-1   -4.996172750725549671e-1   -5.375405459890776654e-1  -5.408901537942424789e-1   -5.419090399600528914e-1
3.619999999998354335e-1 -4.086107432375423584e-1 -4.093583661501782504e-1  -5.109696702506997344e-1   -4.997078923078846647e-1   -5.375405720401053099e-1  -5.408901538692908651e-1   -5.419090399964840711e-1
3.639999999998337205e-1 -4.086107468106560026e-1 -4.093583737307599414e-1  -5.112906927122943808e-1   -4.998008024238711049e-1   -5.375405971096047138e-1  -5.408901539455964984e-1   -5.419090400358911977e-1
3.659999999998321109e-1 -4.086107502807676393e-1 -4.093583811173109313e-1  -5.116246319844203352e-1   -4.998960114956635636e-1   -5.375406214328033754e-1  -5.408901540227590742e-1   -5.419090400779136410e-1
3.679999999998305014e-1 -4.086107536583226459e-1 -4.093583883154169464e-1  -5.119707997207679822e-1   -4.999935223509126739e-1   -5.375406452034929879e-1  -5.408901541021859659e-1   -5.419090401217083249e-1
3.699999999998288401e-1 -4.086107569413997145e-1 -4.093583953377781949e-1  -5.123282855796544825e-1   -5.000933345940803810e-1   -5.375406685793533839e-1  -5.408901541830855199e-1   -5.419090401651390082e-1
3.719999999998271788e-1 -4.086107601388335193e-1 -4.093584021898553140e-1  -5.126959398907800364e-1   -5.001954446387126536e-1   -5.375406916844848447e-1  -5.408901542640324517e-1   -5.419090402110217854e-1
3.739999999998255692e-1 -4.086107632567636360e-1 -4.093584088820225662e-1  -5.130723636862327729e-1   -5.002998457582459974e-1   -5.375407146209889093e-1  -5.408901543455830663e-1   -5.419090402553578482e-1
3.759999999998239597e-1 -4.086107662947453192e-1 -4.093584154254765376e-1  -5.134559096012355913e-1   -5.004065281493411799e-1   -5.375407374701580212e-1  -5.408901544265836353e-1   -5.419090402997129778e-1
3.779999999998222984e-1 -4.086107692614225277e-1 -4.093584218239426992e-1  -5.138446954686860972e-1   -5.005154790090334803e-1   -5.375407602924912253e-1  -5.408901545066591802e-1   -5.419090403440562629e-1
3.799999999998206888e-1 -4.086107721577022782e-1 -4.093584280851050779e-1  -5.142366299722657426e-1   -5.006266826347833055e-1   -5.375407831415420851e-1  -5.408901545854460853e-1   -5.419090403885712447e-1
3.819999999998190793e-1 -4.086107749912433682e-1 -4.093584342167045160e-1  -5.146294479592024615e-1   -5.007401205307846343e-1   -5.375408060524732666e-1  -5.408901546630828251e-1   -5.419090404300067608e-1
3.839999999998173663e-1 -4.086107777634263524e-1 -4.093584402268973266e-1  -5.150207528549234717e-1   -5.008557715423942534e-1   -5.375408290557667520e-1  -5.408901547390050057e-1   -5.419090404712617210e-1
3.859999999998157567e-1 -4.086107804776576712e-1 -4.093584461224926352e-1  -5.154080648276561862e-1   -5.009736120041604661e-1   -5.375408521765085491e-1  -5.408901548115231052e-1   -5.419090405109792112e-1
3.879999999998141472e-1 -4.086107831393333952e-1 -4.093584519068771896e-1  -5.157888748042672793e-1   -5.010936158956095437e-1   -5.375408754318279751e-1  -5.408901548825144237e-1   -5.419090405485188599e-1
3.899999999998124859e-1 -4.086107857501835390e-1 -4.093584575899991882e-1  -5.161607049674905152e-1   -5.012157550205360324e-1   -5.375408988362200603e-1  -5.408901549480898346e-1   -5.419090405844753942e-1
3.919999999998108246e-1 -4.086107883129726307e-1 -4.093584631761095436e-1  -5.165211754495679116e-1   -5.013399991932902533e-1   -5.375409224016697705e-1  -5.408901550113353517e-1   -5.419090406172032995e-1
3.939999999998092151e-1 -4.086107908349450558e-1 -4.093584686688334338e-1  -5.168680749533737798e-1   -5.014663164364297522e-1   -5.375409461365520119e-1  -5.408901550719394559e-1   -5.419090406499545086e-1
3.959999999998075538e-1 -4.086107933144914108e-1 -4.093584740741891010e-1  -5.171994308737719816e-1   -5.015946731853083332e-1   -5.375409700519371263e-1  -5.408901551277435650e-1   -5.419090406795418000e-1
3.979999999998059442e-1 -4.086107957550409105e-1 -4.093584793978277533e-1  -5.175135731590085913e-1   -5.017250344985775060e-1   -5.375409941507766975e-1  -5.408901551795396212e-1   -5.419090407072116355e-1
3.999999999998043347e-1 -4.086107981624423632e-1 -4.093584846450580720e-1  -5.178091861576825777e-1   -5.018573642664577049e-1   -5.375410184427695162e-1  -5.408901552280586113e-1   -5.419090407334158383e-1
4.019999999998026217e-1 -4.086108005377390933e-1 -4.093584898185264776e-1  -5.180853439924706717e-1   -5.019916254433351602e-1   -5.375410429329994596e-1  -5.408901552720938439e-1   -5.419090407568478576e-1
4.039999999998010121e-1 -4.086108028830753350e-1 -4.093584949227562090e-1  -5.183415269854722221e-1   -5.021277802593480278e-1   -5.375410676286813502e-1  -5.408901553126481508e-1   -5.419090407794969863e-1
4.059999999997994026e-1 -4.086108051980076429e-1 -4.093584999624231354e-1  -5.185776186892635795e-1   -5.022657904486195844e-1   -5.375410925346786426e-1  -5.408901553490134637e-1   -5.419090407999020215e-1
4.079999999997977413e-1 -4.086108074905330077e-1 -4.093585049414724761e-1  -5.187938847443738928e-1   -5.024056174904409895e-1   -5.375411176575409431e-1  -5.408901553828540750e-1   -5.419090408187911572e-1
4.099999999997961317e-1 -4.086108097585395029e-1 -4.093585098609618555e-1  -5.189909359837617567e-1   -5.025472228437582643e-1   -5.375411430003574432e-1  -5.408901554121803066e-1   -5.419090408358826299e-1
4.119999999997945221e-1 -4.086108120047520785e-1 -4.093585147261268178e-1  -5.191696791126831046e-1   -5.026905682003033301e-1   -5.375411685716760942e-1  -5.408901554382648129e-1   -5.419090408508744538e-1
4.139999999997928092e-1 -4.086108142310028236e-1 -4.093585195407572561e-1  -5.193312588265210075e-1   -5.028356157373932105e-1   -5.375411943763153801e-1  -5.408901554616931729e-1   -5.419090408651798762e-1
4.159999999997911996e-1 -4.086108164405488227e-1 -4.093585243039545797e-1  -5.194769955324658270e-1   -5.029823283797332441e-1   -5.375412204178109232e-1  -5.408901554820997488e-1   -5.419090408780595327e-1
4.179999999997895900e-1 -4.086108186312556159e-1 -4.093585290231427189e-1  -5.196083227184791122e-1   -5.031306700555921521e-1   -5.375412467018772465e-1  -5.408901554985885980e-1   -5.419090408900549948e-1
4.199999999997879288e-1 -4.086108208079266168e-1 -4.093585336955850235e-1  -5.197267275789295379e-1   -5.032806059537658713e-1   -5.375412732318719200e-1  -5.408901555140585340e-1   -5.419090409006314317e-1
4.219999999997862675e-1 -4.086108229709208669e-1 -4.093585383277398108e-1  -5.198336977762400072e-1   -5.034321027692758514e-1   -5.375413000125085609e-1  -5.408901555258998254e-1   -5.419090409109192679e-1
4.239999999997846579e-1 -4.086108251212923796e-1 -4.093585429198991479e-1  -5.199306763424160348e-1   -5.035851289388731171e-1   -5.375413270464840489e-1  -5.408901555354647638e-1   -5.419090409188874179e-1
4.259999999997830484e-1 -4.086108272598243342e-1 -4.093585474733358820e-1  -5.200190258220408279e-1   -5.037396548660787520e-1   -5.375413543373403617e-1  -5.408901555434578546e-1   -5.419090409264870412e-1
4.279999999997813871e-1 -4.086108293884133385e-1 -4.093585519916695095e-1  -5.201000019346502953e-1   -5.038956531418363451e-1   -5.375413818847669432e-1  -5.408901555507357513e-1   -5.419090409335602115e-1
4.299999999997797775e-1 -4.086108315067179250e-1 -4.093585564737276206e-1  -5.201747363553290079e-1   -5.040530987563528242e-1   -5.375414096947719245e-1  -5.408901555541458991e-1   -5.419090409398760098e-1
4.319999999997781680e-1 -4.086108336174992514e-1 -4.093585609238802948e-1  -5.202442277002772274e-1   -5.042119693288585289e-1   -5.375414377654196496e-1  -5.408901555574151652e-1   -5.419090409452870063e-1
4.339999999997764550e-1 -4.086108357186828022e-1 -4.093585653413563896e-1  -5.203093395016476136e-1   -5.043722453391336486e-1   -5.375414660997138951e-1  -5.408901555595098066e-1   -5.419090409497622897e-1
4.359999999997748454e-1 -4.086108378143364303e-1 -4.093585697291340670e-1  -5.203708037710662454e-1   -5.045339103882144262e-1   -5.375414946940866834e-1  -5.408901555605576088e-1   -5.419090409528229776e-1
4.379999999997732359e-1 -4.086108399019922492e-1 -4.093585740861046652e-1  -5.204292287399134816e-1   -5.046969514707907185e-1   -5.375415235489518966e-1  -5.408901555597457330e-1   -5.419090409560649918e-1
4.399999999997715746e-1 -4.086108419843168051e-1 -4.093585784153253093e-1  -5.204851545682837688e-1   -5.048613592749244147e-1   -5.375415526663750946e-1  -5.408901555580340628e-1   -5.419090409589283681e-1
4.419999999997699133e-1 -4.086108440601842475e-1 -4.093585827159016454e-1  -5.205388400372593732e-1   -5.050271284788327367e-1   -5.375415820414195414e-1  -5.408901555567106600e-1   -5.419090409612003877e-1
4.439999999997683038e-1 -4.086108461322002152e-1 -4.093585869917530373e-1  -5.205907266919864920e-1   -5.051942580500964787e-1   -5.375416116731299755e-1  -5.408901555536628759e-1   -5.419090409628772949e-1
4.459999999997666425e-1 -4.086108481975975321e-1 -4.093585912386557763e-1  -5.206410006390186076e-1   -5.053627515152686284e-1   -5.375416415589046582e-1  -5.408901555497894456e-1   -5.419090409637786301e-1
4.479999999997650329e-1 -4.086108502595631788e-1 -4.093585954602691773e-1  -5.206898305022726212e-1   -5.055326172005255731e-1   -5.375416716942736987e-1  -5.408901555463358680e-1   -5.419090409638849414e-1
4.499999999997634234e-1 -4.086108523154869426e-1 -4.093585996568962373e-1  -5.207373337556384352e-1   -5.057038684052710993e-1   -5.375417020766861066e-1  -5.408901555422360446e-1   -5.419090409644151499e-1
4.519999999997617104e-1 -4.086108543688631825e-1 -4.093586038289260904e-1  -5.207835870420373505e-1   -5.058765235222871686e-1   -5.375417327032459572e-1  -5.408901555376431832e-1   -5.419090409637108373e-1
4.539999999997601008e-1 -4.086108564174401014e-1 -4.093586079755257238e-1  -5.208286352685402365e-1   -5.060506060849085132e-1   -5.375417635664855535e-1  -5.408901555312881922e-1   -5.419090409622815084e-1
4.559999999997584912e-1 -4.086108584622723383e-1 -4.093586121010412391e-1  -5.208724994714640594e-1   -5.062261447487050193e-1   -5.375417946620429530e-1  -5.408901555264724043e-1   -5.419090409613463731e-1
4.579999999997568300e-1 -4.086108605026485992e-1 -4.093586162022747260e-1  -5.209151834992959233e-1   -5.064031732184969752e-1   -5.375418259872351428e-1  -5.408901555200101390e-1   -5.419090409590926499e-1
4.599999999997552204e-1 -4.086108625390937964e-1 -4.093586202793643699e-1  -5.209566795883407625e-1   -5.065817301258510968e-1   -5.375418575347176853e-1  -5.408901555148087800e-1   -5.419090409573726982e-1
4.619999999997536108e-1 -4.086108645719093379e-1 -4.093586243341055708e-1  -5.209969729256447734e-1   -5.067618588837598693e-1   -5.375418892971670392e-1  -5.408901555089406640e-1   -5.419090409549164634e-1
4.639999999997518979e-1 -4.086108666011062978e-1 -4.093586283651137297e-1  -5.210360453003664775e-1   -5.069436075293055890e-1   -5.375419212692088972e-1  -5.408901555025924138e-1   -5.419090409525734734e-1
4.659999999997503400e-1 -4.086108686258895558e-1 -4.093586323749178332e-1  -5.210738779685053580e-1   -5.071270285704021767e-1   -5.375419534444081494e-1  -5.408901554965344011e-1   -5.419090409495381115e-1
4.679999999997486787e-1 -4.086108706468723282e-1 -4.093586363627334501e-1  -5.211104537744490864e-1   -5.073121788539933921e-1   -5.375419858145793047e-1  -5.408901554902366102e-1   -5.419090409464502680e-1
4.699999999997470175e-1 -4.086108726634753432e-1 -4.093586403259366934e-1  -5.211457587101424642e-1   -5.074991194569250203e-1   -5.375420183746631378e-1  -5.408901554847772729e-1   -5.419090409427848381e-1
4.719999999997453562e-1 -4.086108746762615985e-1 -4.093586442694767216e-1  -5.211797829494131078e-1   -5.076879156074062197e-1   -5.375420511125615344e-1  -5.408901554785141487e-1   -5.419090409399373507e-1
4.739999999997437983e-1 -4.086108766842106399e-1 -4.093586481894935860e-1  -5.212125214645377934e-1   -5.078786366311716905e-1   -5.375420840236486036e-1  -5.408901554719002164e-1   -5.419090409353737634e-1
4.759999999997421371e-1 -4.086108786897067207e-1 -4.093586520883657136e-1  -5.212439743108672662e-1   -5.080713559082137329e-1   -5.375421170985502663e-1  -5.408901554661626785e-1   -5.419090409315038961e-1
4.779999999997404758e-1 -4.086108806884616615e-1 -4.093586559630904352e-1  -5.212741466482836033e-1   -5.082661508366516089e-1   -5.375421503298837592e-1  -5.408901554612183348e-1   -5.419090409283114746e-1
4.799999999997388145e-1 -4.086108826831698864e-1 -4.093586598185312055e-1  -5.213030485689097953e-1   -5.084631027785103547e-1   -5.375421837074740091e-1  -5.408901554547197657e-1   -5.419090409239129395e-1
4.819999999997372567e-1 -4.086108846744244856e-1 -4.093586636494186320e-1  -5.213306947871305514e-1   -5.086622969709002624e-1   -5.375422172229093244e-1  -5.408901554497545257e-1   -5.419090409205555621e-1
4.839999999997355954e-1 -4.086108866592049269e-1 -4.093586674592965221e-1  -5.213571042362862945e-1   -5.088638223975124784e-1   -5.375422508674207535e-1  -5.408901554441021139e-1   -5.419090409165964279e-1
4.859999999997339341e-1 -4.086108886400070709e-1 -4.093586712484791875e-1  -5.213822996175129017e-1   -5.090677715970184405e-1   -5.375422846300527401e-1  -5.408901554387197175e-1   -5.419090409127649829e-1
4.879999999997322729e-1 -4.086108906155468522e-1 -4.093586750157444813e-1  -5.214063069207156455e-1   -5.092742404082251465e-1   -5.375423185033781280e-1  -5.408901554345839756e-1   -5.419090409081284991e-1
4.899999999997306116e-1 -4.086108925859347226e-1 -4.093586787601662718e-1  -5.214291549507020274e-1   -5.094833276477541185e-1   -5.375423524768975176e-1  -5.408901554297660692e-1   -5.419090409046802179e-1
4.919999999997290537e-1 -4.086108945507548741e-1 -4.093586824819640188e-1  -5.214508748676652927e-1   -5.096951347167262561e-1   -5.375423865407915551e-1  -5.408901554253954601e-1   -5.419090409012273144e-1
4.939999999997273925e-1 -4.086108965104758371e-1 -4.093586861843903291e-1  -5.214714997520655308e-1   -5.099097651569443778e-1   -5.375424206878486919e-1  -5.408901554217705711e-1   -5.419090408987320795e-1
4.959999999997257312e-1 -4.086108984643264213e-1 -4.093586898637973951e-1  -5.214910642070680449e-1   -5.101273241311490540e-1   -5.375424549057161099e-1  -5.408901554179366223e-1   -5.419090408950886053e-1
4.979999999997240699e-1 -4.086109004119653035e-1 -4.093586935223003212e-1  -5.215096039917106094e-1   -5.103479178837909644e-1   -5.375424891872786533e-1  -5.408901554142709999e-1   -5.419090408922117474e-1
5.000000000000000311e-1 -4.086109023549431946e-1 -4.093586971732002536e-1  -5.215271556967245859e-1   -5.105717625864110628e-1   -5.375425235545719460e-1  -5.408901554111054451e-1   -5.419090408890589038e-1
5.020000000000094334e-1 -4.086109042912386384e-1 -4.093587007727571086e-1  -5.215437564439902811e-1   -5.107986366190757533e-1   -5.375425578993553547e-1  -5.408901554080478387e-1   -5.419090408861074162e-1
5.040000000000188357e-1 -4.086109062220616485e-1 -4.093587043660973505e-1  -5.215594436323158316e-1   -5.110289742906145266e-1   -5.375425923113575703e-1  -5.408901554058602712e-1   -5.419090408837469001e-1
5.060000000000283414e-1 -4.086109081461246927e-1 -4.093587079374800652e-1  -5.215742547040536869e-1   -5.112627710672808270e-1   -5.375426267498645301e-1  -5.408901554033586808e-1   -5.419090408809907981e-1
5.080000000000377436e-1 -4.086109100650912930e-1 -4.093587114883050185e-1  -5.215882269418102299e-1   -5.115001303779141702e-1   -5.375426612050462877e-1  -5.408901554011964392e-1   -5.419090408799499292e-1
5.100000000000471459e-1 -4.086109119777126281e-1 -4.093587150167273139e-1  -5.216013972940555167e-1   -5.117411539424423433e-1   -5.375426956689078263e-1  -5.408901553996947917e-1   -5.419090408782176516e-1
5.120000000000566516e-1 -4.086109138835530528e-1 -4.093587185245587219e-1  -5.216138022178065781e-1   -5.119859418414367503e-1   -5.375427301321809933e-1  -5.408901553987672638e-1   -5.419090408757145204e-1
5.140000000000660538e-1 -4.086109157829634233e-1 -4.093587220126722183e-1  -5.216254775465347214e-1   -5.122345928086515402e-1   -5.375427645872030913e-1  -5.408901553964466145e-1   -5.419090408742527396e-1
5.160000000000755595e-1 -4.086109176777193027e-1 -4.093587254767555017e-1  -5.216364583757624996e-1   -5.124872048220932409e-1   -5.375427990260718370e-1  -5.408901553963621625e-1   -5.419090408731305002e-1
5.180000000000849618e-1 -4.086109195651046000e-1 -4.093587289226087026e-1  -5.216467789671718516e-1   -5.127438759641152645e-1   -5.375428334414652301e-1  -5.408901553954737310e-1   -5.419090408721646463e-1
5.200000000000943641e-1 -4.086109214463882623e-1 -4.093587323481188833e-1  -5.216564726677106153e-1   -5.130047055114317599e-1   -5.375428678250746161e-1  -5.408901553951484414e-1   -5.419090408717460455e-1
5.220000000001037663e-1 -4.086109233207607732e-1 -4.093587357501855373e-1  -5.216655718438579382e-1   -5.132697951819878656e-1   -5.375429021714875541e-1  -5.408901553951849378e-1   -5.419090408705043021e-1
5.240000000001132720e-1 -4.086109251901082921e-1 -4.093587391329027583e-1  -5.216741078290828868e-1   -5.135392504295257150e-1   -5.375429364726913089e-1  -5.408901553957863094e-1   -5.419090408703322203e-1
5.260000000001226743e-1 -4.086109270507490670e-1 -4.093587424962342907e-1  -5.216821108829382717e-1   -5.138131816953453000e-1   -5.375429707221137409e-1  -5.408901553952453157e-1   -5.419090408699762121e-1
5.280000000001321800e-1 -4.086109289085060987e-1 -4.093587458386372721e-1  -5.216896101621844101e-1   -5.140917054991885543e-1   -5.375430049155548782e-1  -5.408901553955695460e-1   -5.419090408698643156e-1
5.300000000001415822e-1 -4.086109307573234452e-1 -4.093587491586870438e-1  -5.216966336988841763e-1   -5.143749452810390657e-1   -5.375430390459938397e-1  -5.408901553964577849e-1   -5.419090408698036488e-1
5.320000000001509845e-1 -4.086109326008225768e-1 -4.093587524613612682e-1  -5.217032083881078647e-1   -5.146630319279761972e-1   -5.375430731067291594e-1  -5.408901553966364149e-1   -5.419090408698969601e-1
5.340000000001603868e-1 -4.086109344364013697e-1 -4.093587557427451074e-1  -5.217093599833816397e-1   -5.149561039306830881e-1   -5.375431070945803567e-1  -5.408901553986723155e-1   -5.419090408697060042e-1
5.360000000001698924e-1 -4.086109362672066008e-1 -4.093587590056087709e-1  -5.217151130960073938e-1   -5.152543071480983033e-1   -5.375431410047716067e-1  -5.408901553997969622e-1   -5.419090408702005830e-1
5.380000000001792947e-1 -4.086109380927068579e-1 -4.093587622472131531e-1  -5.217204912035346240e-1   -5.155577941704590896e-1   -5.375431748322439731e-1  -5.408901554002663114e-1   -5.419090408702639461e-1
5.400000000001888004e-1 -4.086109399088070842e-1 -4.093587654713043802e-1  -5.217255166596690530e-1   -5.158667232752367457e-1   -5.375432085728153952e-1  -5.408901554016265957e-1   -5.419090408707479323e-1
5.420000000001982027e-1 -4.086109417218665079e-1 -4.093587686755139917e-1  -5.217302107098592761e-1   -5.161812569824717257e-1   -5.375432422218329225e-1  -5.408901554030375320e-1   -5.419090408711348516e-1
5.440000000002076049e-1 -4.086109435263291100e-1 -4.093587718585910480e-1  -5.217345935112028844e-1   -5.165015601960106949e-1   -5.375432757774114549e-1  -5.408901554040470081e-1   -5.419090408724102024e-1
5.460000000002170072e-1 -4.086109453259764057e-1 -4.093587750225287903e-1  -5.217386841573685764e-1   -5.168277979212582638e-1   -5.375433092340688327e-1  -5.408901554058793379e-1   -5.419090408724050987e-1
5.480000000002265129e-1 -4.086109471201230048e-1 -4.093587781690330148e-1  -5.217425007017966798e-1   -5.171601325487386979e-1   -5.375433425909835506e-1  -5.408901554069701846e-1   -5.419090408735703826e-1
5.500000000002359151e-1 -4.086109489096370682e-1 -4.093587812969601523e-1  -5.217460601914552151e-1   -5.174987207145721302e-1   -5.375433758443321561e-1  -5.408901554080535202e-1   -5.419090408744467770e-1
5.520000000002453174e-1 -4.086109506895099745e-1 -4.093587844054360715e-1  -5.217493786968233504e-1   -5.178437097866178815e-1   -5.375434089900791519e-1  -5.408901554098548425e-1   -5.419090408750930228e-1
5.540000000002547197e-1 -4.086109524664236895e-1 -4.093587874956567267e-1  -5.217524713497333251e-1   -5.181952340795502667e-1   -5.375434420279143669e-1  -5.408901554111561934e-1   -5.419090408757861650e-1
5.560000000002643288e-1 -4.086109542351938504e-1 -4.093587905677819218e-1  -5.217553523789361163e-1   -5.185534109351906607e-1   -5.375434749568099325e-1  -5.408901554134147314e-1   -5.419090408770990714e-1
5.580000000002737310e-1 -4.086109560000158068e-1 -4.093587936211907854e-1  -5.217580351521736678e-1   -5.189183368060931343e-1   -5.375435077724406913e-1  -5.408901554141299255e-1   -5.419090408773721683e-1
5.600000000002831333e-1 -4.086109577590371992e-1 -4.093587966552896494e-1  -5.217605322162261956e-1   -5.192900834229923986e-1   -5.375435404744781761e-1  -5.408901554152380093e-1   -5.419090408778526878e-1
5.620000000002925356e-1 -4.086109595104858832e-1 -4.093587996748278089e-1  -5.217628553393970467e-1   -5.196686940344843289e-1   -5.375435730604084705e-1  -5.408901554166485604e-1   -5.419090408786527191e-1
5.640000000003020413e-1 -4.086109612579665256e-1 -4.093588026736107992e-1  -5.217650155569651280e-1   -5.200541796194970477e-1   -5.375436055295080026e-1  -5.408901554181091856e-1   -5.419090408797618622e-1
5.660000000003114435e-1 -4.086109629975994850e-1 -4.093588056551868573e-1  -5.217670232113609596e-1   -5.204465149455431665e-1   -5.375436378811064525e-1  -5.408901554193219437e-1   -5.419090408807618050e-1
5.680000000003208458e-1 -4.086109647326134385e-1 -4.093588086184841551e-1  -5.217688879976495333e-1   -5.208456344064254125e-1   -5.375436701120897841e-1  -5.408901554211147919e-1   -5.419090408817076292e-1
5.700000000003302481e-1 -4.086109664633062311e-1 -4.093588115652428665e-1  -5.217706190056128446e-1   -5.212514277101298462e-1   -5.375437022254423221e-1  -5.408901554220136234e-1   -5.419090408818767259e-1
5.720000000003397537e-1 -4.086109681868685088e-1 -4.093588144931761904e-1  -5.217722247604764740e-1   -5.216637356202464496e-1   -5.375437342167950944e-1  -5.408901554231048553e-1   -5.419090408832050397e-1
5.740000000003491560e-1 -4.086109699051511866e-1 -4.093588174052487591e-1  -5.217737132618175127e-1   -5.220823460165389367e-1   -5.375437660879422974e-1  -5.408901554238709903e-1   -5.419090408840089229e-1
5.760000000003585583e-1 -4.086109716183806575e-1 -4.093588203007656969e-1  -5.217750920232290896e-1   -5.225069904239473331e-1   -5.375437978364217259e-1  -5.408901554251519263e-1   -5.419090408840368489e-1
5.780000000003679606e-1 -4.086109733262889285e-1 -4.093588231761969669e-1  -5.217763681045434907e-1   -5.229373409173823401e-1   -5.375438294621556687e-1  -5.408901554258107869e-1   -5.419090408850630806e-1
5.800000000003773628e-1 -4.086109750278656566e-1 -4.093588260352695323e-1  -5.217775481478347229e-1   -5.233730070073101848e-1   -5.375438609673292859e-1  -5.408901554266581961e-1   -5.419090408855056593e-1
5.820000000003869719e-1 -4.086109767246613599e-1 -4.093588288794325593e-1  -5.217786384061827592e-1   -5.238135319354491058e-1   -5.375438923484400812e-1  -5.408901554280618138e-1   -5.419090408861018310e-1
5.840000000003963742e-1 -4.086109784152770430e-1 -4.093588317045667724e-1  -5.217796447702150681e-1   -5.242583878796604294e-1   -5.375439236083049199e-1  -5.408901554282850291e-1   -5.419090408867734027e-1
5.860000000004057764e-1 -4.086109801011689495e-1 -4.093588345148276546e-1  -5.217805727966602586e-1   -5.247069698868402442e-1   -5.375439547440818033e-1  -5.408901554288160080e-1   -5.419090408871387516e-1
5.880000000004151787e-1 -4.086109817811435325e-1 -4.093588373054233475e-1  -5.217814277274925941e-1   -5.251585888134856864e-1   -5.375439857584170556e-1  -5.408901554297080987e-1   -5.419090408877368492e-1
5.900000000004246844e-1 -4.086109834549340990e-1 -4.093588400821406930e-1  -5.217822145111011401e-1   -5.256124639770453842e-1   -5.375440166487467825e-1  -5.408901554306866637e-1   -5.419090408874935079e-1
5.920000000004340867e-1 -4.086109851244127972e-1 -4.093588428390903417e-1  -5.217829378219524498e-1   -5.260677164992416061e-1   -5.375440474169960472e-1  -5.408901554305451079e-1   -5.419090408882208354e-1
5.940000000004434889e-1 -4.086109867880886684e-1 -4.093588455831161820e-1  -5.217836020726132784e-1   -5.265233644930647295e-1   -5.375440780639315626e-1  -5.408901554312652131e-1   -5.419090408886195992e-1
5.960000000004528912e-1 -4.086109884461378872e-1 -4.093588483065071754e-1  -5.217842114321097986e-1   -5.269783213181357040e-1   -5.375441085869252045e-1  -5.408901554313289614e-1   -5.419090408889484517e-1
5.980000000004625003e-1 -4.086109900982980456e-1 -4.093588510178501771e-1  -5.217847698351275756e-1   -5.274313981500267903e-1   -5.375441389888123271e-1  -5.408901554317540141e-1   -5.419090408895106307e-1
6.000000000004719025e-1 -4.086109917455073603e-1 -4.093588537097165863e-1  -5.217852809942373706e-1   -5.278813119175783439e-1   -5.375441692687623730e-1  -5.408901554319903257e-1   -5.419090408892713339e-1
6.020000000004813048e-1 -4.086109933868515923e-1 -4.093588563868416869e-1  -5.217857484096389016e-1   -5.283266991825830780e-1   -5.375441994275465809e-1  -5.408901554319071255e-1   -5.419090408897362534e-1
6.040000000004907071e-1 -4.086109950236805780e-1 -4.093588590476034608e-1  -5.217861753784425739e-1   -5.287661357187552125e-1   -5.375442294645392162e-1  -5.408901554323184079e-1   -5.419090408902393063e-1
6.060000000005002128e-1 -4.086109966523300428e-1 -4.093588616905802828e-1  -5.217865650011735382e-1   -5.291981605696207293e-1   -5.375442593817989053e-1  -5.408901554324850008e-1   -5.419090408900392984e-1
6.080000000005096150e-1 -4.086109982773590964e-1 -4.093588643168680552e-1  -5.217869201925657577e-1   -5.296213024853230367e-1   -5.375442891784694762e-1  -5.408901554329868019e-1   -5.419090408906468330e-1
6.100000000005190173e-1 -4.086109998960838591e-1 -4.093588669294233693e-1  -5.217872436854177196e-1   -5.300341062405021712e-1   -5.375443188551299597e-1  -5.408901554322963560e-1   -5.419090408903933807e-1
6.120000000005284196e-1 -4.086110015094732662e-1 -4.093588695246115138e-1  -5.217875380392506457e-1   -5.304351566919120523e-1   -5.375443484120170525e-1  -5.408901554325798529e-1   -5.419090408905362847e-1
6.140000000005378219e-1 -4.086110031166203010e-1 -4.093588721041828220e-1  -5.217878056476407007e-1   -5.308230995955146216e-1   -5.375443778489640654e-1  -5.408901554324344452e-1   -5.419090408904257363e-1
6.160000000005473275e-1 -4.086110047197096902e-1 -4.093588746663647161e-1  -5.217880487438313442e-1   -5.311966597241403046e-1   -5.375444071673805865e-1  -5.408901554316857399e-1   -5.419090408908868039e-1
6.180000000005567298e-1 -4.086110063142977359e-1 -4.093588772144772587e-1  -5.217882694074292116e-1   -5.315546580918706753e-1   -5.375444363669047337e-1  -5.408901554320446369e-1   -5.419090408909515152e-1
6.200000000005661321e-1 -4.086110079057969269e-1 -4.093588797453681839e-1  -5.217884695721761081e-1   -5.318960304472769241e-1   -5.375444654491461991e-1  -5.408901554316989325e-1   -5.419090408903076768e-1
6.220000000005755343e-1 -4.086110094918337473e-1 -4.093588822620425682e-1  -5.217886510312478195e-1   -5.322198485247926132e-1   -5.375444944129048395e-1  -5.408901554312526945e-1   -5.419090408908130408e-1
6.240000000005851434e-1 -4.086110110685870557e-1 -4.093588847632357500e-1  -5.217888154456079301e-1   -5.325253442482660596e-1   -5.375445232591012494e-1  -5.408901554312026204e-1   -5.419090408904068622e-1
6.260000000005945457e-1 -4.086110126429645370e-1 -4.093588872458094743e-1  -5.217889643491797143e-1   -5.328119355636419307e-1   -5.375445519889672537e-1  -5.408901554311816277e-1   -5.419090408906872776e-1
6.280000000006039480e-1 -4.086110142104142556e-1 -4.093588897135601344e-1  -5.217890991570412582e-1   -5.330792512803145063e-1   -5.375445806023176741e-1  -5.408901554313983911e-1   -5.419090408899352019e-1
6.300000000006133502e-1 -4.086110157712715642e-1 -4.093588921671696057e-1  -5.217892211702346985e-1   -5.333271512982823187e-1   -5.375446090985838798e-1  -5.408901554306807896e-1   -5.419090408907074998e-1
6.320000000006228559e-1 -4.086110173260954639e-1 -4.093588946045023208e-1  -5.217893315851964428e-1   -5.335557381144409617e-1   -5.375446374791894220e-1  -5.408901554308291825e-1   -5.419090408900560540e-1
6.340000000006322582e-1 -4.086110188750610217e-1 -4.093588970247911338e-1  -5.217894314976542883e-1   -5.337653557959608365e-1   -5.375446657445295015e-1  -5.408901554303281519e-1   -5.419090408899723724e-1
6.360000000006416605e-1 -4.086110204186348424e-1 -4.093588994310485840e-1  -5.217895219110341066e-1   -5.339565740616821011e-1   -5.375446938958831283e-1  -5.408901554303685001e-1   -5.419090408898331276e-1
6.380000000006510627e-1 -4.086110219557574719e-1 -4.093589018214807643e-1  -5.217896037410035934e-1   -5.341301576763799961e-1   -5.375447219313601948e-1  -5.408901554297916841e-1   -5.419090408900319799e-1
6.400000000006604650e-1 -4.086110234872645711e-1 -4.093589041960596522e-1  -5.217896778235583818e-1   -5.342870243664081615e-1   -5.375447498521776962e-1  -5.408901554295732836e-1   -5.419090408896956162e-1
6.420000000006700741e-1 -4.086110250121988084e-1 -4.093589065547057550e-1  -5.217897449190869102e-1   -5.344281967518874544e-1   -5.375447776588301149e-1  -5.408901554300129734e-1   -5.419090408899314464e-1
6.440000000006794763e-1 -4.086110265315253155e-1 -4.093589088995166993e-1  -5.217898057186723540e-1   -5.345547545112360654e-1   -5.375448053517790963e-1  -5.408901554294607130e-1   -5.419090408899129574e-1
6.460000000006888786e-1 -4.086110280429966766e-1 -4.093589112287015629e-1  -5.217898608504050533e-1   -5.346677920988880973e-1   -5.375448329320657983e-1  -5.408901554290828456e-1   -5.419090408894248305e-1
6.480000000006982809e-1 -4.086110295492492490e-1 -4.093589135417496372e-1  -5.217899108826998311e-1   -5.347683854318962925e-1   -5.375448603999014952e-1  -5.408901554289207786e-1   -5.419090408893797637e-1
6.500000000007077866e-1 -4.086110310497727095e-1 -4.093589158405504522e-1  -5.217899563308851774e-1   -5.348575688444127273e-1   -5.375448877536206429e-1  -5.408901554289627638e-1   -5.419090408892640153e-1
6.520000000007171888e-1 -4.086110325444152948e-1 -4.093589181227589473e-1  -5.217899976600939740e-1   -5.349363218461363011e-1   -5.375449149953644904e-1  -5.408901554276351240e-1   -5.419090408886771845e-1
6.540000000007265911e-1 -4.086110340317761315e-1 -4.093589203912950733e-1  -5.217900352915738996e-1   -5.350055640123340080e-1   -5.375449421250230669e-1  -5.408901554285095925e-1   -5.419090408888058366e-1
6.560000000007359934e-1 -4.086110355130218999e-1 -4.093589226447889159e-1  -5.217900696038749590e-1   -5.350661557309947699e-1   -5.375449691430979810e-1  -5.408901554277320946e-1   -5.419090408884522359e-1
6.580000000007454990e-1 -4.086110369889848906e-1 -4.093589248829727229e-1  -5.217901009389223249e-1   -5.351189024200448800e-1   -5.375449960497093143e-1  -5.408901554277640650e-1   -5.419090408885326434e-1
6.600000000007549013e-1 -4.086110384580202632e-1 -4.093589271065557180e-1  -5.217901296053788191e-1   -5.351645601037316899e-1   -5.375450228454838609e-1  -5.408901554277622354e-1   -5.419090408883855987e-1
6.620000000007643036e-1 -4.086110399197718168e-1 -4.093589293164739512e-1  -5.217901558794791290e-1   -5.352038407570203682e-1   -5.375450495299862641e-1  -5.408901554274522570e-1   -5.419090408886009177e-1
6.640000000007737059e-1 -4.086110413757904067e-1 -4.093589315093873305e-1  -5.217901800106644048e-1   -5.352374164457529832e-1   -5.375450761042898448e-1  -5.408901554266618553e-1   -5.419090408882908429e-1
6.660000000007833149e-1 -4.086110428249960193e-1 -4.093589336880875393e-1  -5.217902022228635803e-1   -5.352659218595640620e-1   -5.375451025682852102e-1  -5.408901554273270715e-1   -5.419090408882602207e-1
6.680000000007927172e-1 -4.086110442673873548e-1 -4.093589358541139735e-1  -5.217902227165353404e-1   -5.352899552901053799e-1   -5.375451289224212946e-1  -5.408901554262582767e-1   -5.419090408884843989e-1
6.700000000008021195e-1 -4.086110457055443889e-1 -4.093589380036140992e-1  -5.217902416719139872e-1   -5.353100783703229050e-1   -5.375451551682584862e-1  -5.408901554269798264e-1   -5.419090408881725908e-1
6.720000000008115218e-1 -4.086110471353297425e-1 -4.093589401393988592e-1  -5.217902592506132578e-1   -5.353268150147801948e-1   -5.375451813025791341e-1  -5.408901554263824029e-1   -5.419090408876023230e-1
6.740000000008209240e-1 -4.086110485591424022e-1 -4.093589422620338029e-1  -5.217902755978864035e-1   -5.353406500037812418e-1   -5.375452073305570564e-1  -5.408901554269624930e-1   -5.419090408872704853e-1
6.760000000008304297e-1 -4.086110499767915564e-1 -4.093589443699570011e-1  -5.217902908427298045e-1   -5.353520275798098339e-1   -5.375452332484459342e-1  -5.408901554264214993e-1   -5.419090408879104718e-1
6.780000000008398320e-1 -4.086110513866962093e-1 -4.093589464627920308e-1  -5.217903051011527177e-1   -5.353613503428719904e-1   -5.375452590578502597e-1  -5.408901554260282244e-1   -5.419090408876465231e-1
6.800000000008492342e-1 -4.086110527919558562e-1 -4.093589485414253975e-1  -5.217903184775058794e-1   -5.353689786303298606e-1   -5.375452847599843318e-1  -5.408901554261198986e-1   -5.419090408872983149e-1
6.820000000008586365e-1 -4.086110541901388179e-1 -4.093589506064525506e-1  -5.217903310645250312e-1   -5.353752305080326236e-1   -5.375453103544757719e-1  -5.408901554259244168e-1   -5.419090408876483527e-1
6.840000000008682456e-1 -4.086110555813881911e-1 -4.093589526576113711e-1  -5.217903429450461533e-1   -5.353803824208260975e-1   -5.375453358410838387e-1  -5.408901554264916994e-1   -5.419090408872175222e-1
6.860000000008776479e-1 -4.086110569668856783e-1 -4.093589546944039098e-1  -5.217903541931059409e-1   -5.353846705251423794e-1   -5.375453612216252619e-1  -5.408901554257936461e-1   -5.419090408874490190e-1
6.880000000008870501e-1 -4.086110583435800285e-1 -4.093589567185049072e-1  -5.217903648753180738e-1   -5.353882926706051500e-1   -5.375453864959482784e-1  -5.408901554264256400e-1   -5.419090408874365004e-1
6.900000000008964524e-1 -4.086110597159374253e-1 -4.093589587270650462e-1  -5.217903750497482806e-1   -5.353914109780378973e-1   -5.375454116615967496e-1  -5.408901554260535504e-1   -5.419090408872128999e-1
6.920000000009059581e-1 -4.086110610818489753e-1 -4.093589607242282059e-1  -5.217903847701134437e-1   -5.353941549237022483e-1   -5.375454367236387602e-1  -5.408901554260143577e-1   -5.419090408873418410e-1
6.940000000009153603e-1 -4.086110624421790840e-1 -4.093589627052242911e-1  -5.217903940826669855e-1   -5.353966248132893431e-1   -5.375454616795251493e-1  -5.408901554262693508e-1   -5.419090408867882324e-1
6.960000000009247626e-1 -4.086110637935587222e-1 -4.093589646732164010e-1  -5.217904030288735999e-1   -5.353988955244405401e-1   -5.375454865294633395e-1  -5.408901554259380909e-1   -5.419090408871853592e-1
6.980000000009341649e-1 -4.086110651398118237e-1 -4.093589666293512343e-1  -5.217904116467699219e-1   -5.354010203621519789e-1   -5.375455112749179044e-1  -5.408901554258670240e-1   -5.419090408871148701e-1
7.000000000009436706e-1 -4.086110664787064766e-1 -4.093589685705496143e-1  -5.217904199687813896e-1   -5.354030348997766538e-1   -5.375455359157316879e-1  -5.408901554259481057e-1   -5.419090408873032261e-1
7.020000000009530728e-1 -4.086110678120708216e-1 -4.093589704996957172e-1  -5.217904280242668788e-1   -5.354049606653476388e-1   -5.375455604517171046e-1  -5.408901554253930527e-1   -5.419090408874185893e-1
7.040000000009624751e-1 -4.086110691391812388e-1 -4.093589724152894364e-1  -5.217904358396832746e-1   -5.354068085582500311e-1   -5.375455848842683350e-1  -5.408901554258924463e-1   -5.419090408871339368e-1
7.060000000009718774e-1 -4.086110704581480056e-1 -4.093589743177445095e-1  -5.217904434378156763e-1   -5.354085819118945487e-1   -5.375456092138476025e-1  -5.408901554260489281e-1   -5.419090408872556556e-1
7.080000000009813830e-1 -4.086110717728519673e-1 -4.093589762065104097e-1  -5.217904508394743347e-1   -5.354102791247671167e-1   -5.375456334391797488e-1  -5.408901554254415861e-1   -5.419090408867830324e-1
7.100000000009908887e-1 -4.086110730792505487e-1 -4.093589780838265601e-1  -5.217904580622872866e-1   -5.354118958492532565e-1   -5.375456575619997478e-1  -5.408901554265928107e-1   -5.419090408867545286e-1
7.120000000010002910e-1 -4.086110743792228796e-1 -4.093589799477742529e-1  -5.217904651232083008e-1   -5.354134267022544547e-1   -5.375456815827179190e-1  -5.408901554260802245e-1   -5.419090408870326329e-1
7.140000000010096933e-1 -4.086110756725052521e-1 -4.093589817962414172e-1  -5.217904720355098270e-1   -5.354148665410267143e-1   -5.375457055012663733e-1  -5.408901554261247135e-1   -5.419090408872163666e-1
7.160000000010190955e-1 -4.086110769587677063e-1 -4.093589836345807418e-1  -5.217904788125120784e-1   -5.354162113280612850e-1   -5.375457293175950365e-1  -5.408901554264313215e-1   -5.419090408868866474e-1
7.180000000010286012e-1 -4.086110782415160123e-1 -4.093589854605250701e-1  -5.217904854645896543e-1   -5.354174586431606431e-1   -5.375457530334993569e-1  -5.408901554258848389e-1   -5.419090408868515955e-1
7.200000000010380035e-1 -4.086110795156998043e-1 -4.093589872716238008e-1  -5.217904920022273173e-1   -5.354186079031906607e-1   -5.375457766485199038e-1  -5.408901554266912258e-1   -5.419090408874230189e-1
7.220000000010474058e-1 -4.086110807826876478e-1 -4.093589890708874994e-1  -5.217904984339926631e-1   -5.354196603507554638e-1   -5.375458001624060175e-1  -5.408901554266034034e-1   -5.419090408876616416e-1
7.240000000010568080e-1 -4.086110820439789758e-1 -4.093589908587935077e-1  -5.217905047671388402e-1   -5.354206188852966504e-1   -5.375458235757555066e-1  -5.408901554261843210e-1   -5.419090408875485895e-1
7.260000000010664171e-1 -4.086110832990886946e-1 -4.093589926330568060e-1  -5.217905110088871229e-1   -5.354214877830197426e-1   -5.375458468897977885e-1  -5.408901554267599815e-1   -5.419090408876032859e-1
7.280000000010758194e-1 -4.086110845475488514e-1 -4.093589943954571944e-1  -5.217905171646082557e-1   -5.354222723650287246e-1   -5.375458701047234340e-1  -5.408901554263052694e-1   -5.419090408876325601e-1
7.300000000010852216e-1 -4.086110857874922089e-1 -4.093589961450996932e-1  -5.217905232402449844e-1   -5.354229786511067195e-1   -5.375458932202917980e-1  -5.408901554264188030e-1   -5.419090408869260327e-1
7.320000000010946239e-1 -4.086110870242300968e-1 -4.093589978820907581e-1  -5.217905292399665621e-1   -5.354236130304625697e-1   -5.375459162377613796e-1  -5.408901554265183736e-1   -5.419090408875868192e-1
7.340000000011041296e-1 -4.086110882509848305e-1 -4.093589996047415895e-1  -5.217905351677502268e-1   -5.354241819732980788e-1   -5.375459391563806809e-1  -5.408901554268170853e-1   -5.419090408873787225e-1
7.360000000011135319e-1 -4.086110894733565328e-1 -4.093590013189770700e-1  -5.217905410282173436e-1   -5.354246917927103970e-1   -5.375459619774646305e-1  -5.408901554260898541e-1   -5.419090408876450786e-1
7.380000000011229341e-1 -4.086110906893336181e-1 -4.093590030185639273e-1  -5.217905468234985688e-1   -5.354251484652948242e-1   -5.375459847014460813e-1  -5.408901554264720549e-1   -5.419090408874427597e-1
7.400000000011323364e-1 -4.086110918971944976e-1 -4.093590047078668001e-1  -5.217905525573659325e-1   -5.354255575071770326e-1   -5.375460073280244917e-1  -5.408901554271379452e-1   -5.419090408876633750e-1
7.420000000011417387e-1 -4.086110930999300923e-1 -4.093590063823429014e-1  -5.217905582321821656e-1   -5.354259239044306628e-1   -5.375460298583949977e-1  -5.408901554268985521e-1   -5.419090408870938775e-1
7.440000000011512443e-1 -4.086110942948983633e-1 -4.093590080457244905e-1  -5.217905638502193840e-1   -5.354262520865031495e-1   -5.375460522925337178e-1  -5.408901554268818928e-1   -5.419090408877015084e-1
7.460000000011606466e-1 -4.086110954838783886e-1 -4.093590096982830275e-1  -5.217905694142057637e-1   -5.354265459359163417e-1   -5.375460746311170384e-1  -5.408901554266674405e-1   -5.419090408877146047e-1
7.480000000011700489e-1 -4.086110966646386893e-1 -4.093590113382496419e-1  -5.217905749256950486e-1   -5.354268088261458855e-1   -5.375460968733832544e-1  -5.408901554266639739e-1   -5.419090408873890262e-1
7.500000000011795546e-1 -4.086110978409542807e-1 -4.093590129658383045e-1  -5.217905803871075550e-1   -5.354270436747138166e-1   -5.375461190214599406e-1  -5.408901554264130252e-1   -5.419090408869918032e-1
7.520000000011890602e-1 -4.086110990095220967e-1 -4.093590145810491598e-1  -5.217905857996360112e-1   -5.354272530109392124e-1   -5.375461410758030607e-1  -5.408901554271053970e-1   -5.419090408877121010e-1
7.540000000011984625e-1 -4.086111001726872940e-1 -4.093590161854671038e-1  -5.217905911648242427e-1   -5.354274390411103133e-1   -5.375461630349212711e-1  -5.408901554266858332e-1   -5.419090408872899371e-1
7.560000000012078648e-1 -4.086111013269171394e-1 -4.093590177767319091e-1  -5.217905964850228470e-1   -5.354276037156934112e-1   -5.375461849014131327e-1  -5.408901554272715085e-1   -5.419090408872818482e-1
7.580000000012172671e-1 -4.086111024755325138e-1 -4.093590193563026123e-1  -5.217906017615015898e-1   -5.354277487909905337e-1   -5.375462066739157611e-1  -5.408901554267650852e-1   -5.419090408879026718e-1
7.600000000012267727e-1 -4.086111036182800129e-1 -4.093590209261308544e-1  -5.217906069952874730e-1   -5.354278758755178591e-1   -5.375462283538872780e-1  -5.408901554267756778e-1   -5.419090408874952413e-1
7.620000000012361750e-1 -4.086111047519516635e-1 -4.093590224821350122e-1  -5.217906121886215090e-1   -5.354279864799021319e-1   -5.375462499406730596e-1  -5.408901554272544640e-1   -5.419090408875776711e-1
7.640000000012455773e-1 -4.086111058800014765e-1 -4.093590240257011773e-1  -5.217906173422792695e-1   -5.354280820413211953e-1   -5.375462714358693169e-1  -5.408901554273634716e-1   -5.419090408879355089e-1
7.660000000012549795e-1 -4.086111070019914953e-1 -4.093590255579428743e-1  -5.217906224576457872e-1   -5.354281639461356901e-1   -5.375462928398639319e-1  -5.408901554274509088e-1   -5.419090408875822933e-1
7.680000000012643818e-1 -4.086111081153749184e-1 -4.093590270794865120e-1  -5.217906275365057250e-1   -5.354282335430625118e-1   -5.375463141517135844e-1  -5.408901554271912935e-1   -5.419090408878842791e-1
7.700000000012739909e-1 -4.086111092238513127e-1 -4.093590285894413477e-1  -5.217906325800545076e-1   -5.354282921460876835e-1   -5.375463353733769450e-1  -5.408901554269292707e-1   -5.419090408876337156e-1
7.720000000012833932e-1 -4.086111103234283218e-1 -4.093590300852889873e-1  -5.217906375894629079e-1   -5.354283410318056838e-1   -5.375463565046772133e-1  -5.408901554267957075e-1   -5.419090408877710344e-1
7.740000000012927954e-1 -4.086111114190621819e-1 -4.093590315719401188e-1  -5.217906425659849952e-1   -5.354283814333801152e-1   -5.375463775458166120e-1  -5.408901554275237090e-1   -5.419090408880218868e-1
7.760000000013021977e-1 -4.086111125048416363e-1 -4.093590330447236399e-1  -5.217906475112607950e-1   -5.354284145285747240e-1   -5.375463984975531872e-1  -5.408901554264401808e-1   -5.419090408878942940e-1
7.780000000013117034e-1 -4.086111135843617220e-1 -4.093590345070838356e-1  -5.217906524265004655e-1   -5.354284414300498911e-1   -5.375464193596259752e-1  -5.408901554269445818e-1   -5.419090408875354932e-1
7.800000000013211056e-1 -4.086111146569821156e-1 -4.093590359584481750e-1  -5.217906573130700687e-1   -5.354284631741381195e-1   -5.375464401332215417e-1  -5.408901554265539070e-1   -5.419090408880458647e-1
7.820000000013305079e-1 -4.086111157236568264e-1 -4.093590373978326524e-1  -5.217906621717709842e-1   -5.354284807080131040e-1   -5.375464608178601373e-1  -5.408901554270132413e-1   -5.419090408878469161e-1
7.840000000013399102e-1 -4.086111167822250573e-1 -4.093590388252845493e-1  -5.217906670038671997e-1   -5.354284948839234006e-1   -5.375464814154109734e-1  -5.408901554275918869e-1   -5.419090408880759092e-1
7.860000000013494159e-1 -4.086111178341902374e-1 -4.093590402402329238e-1  -5.217906718111945117e-1   -5.354285064530340730e-1   -5.375465019257256572e-1  -5.408901554272416565e-1   -5.419090408884618655e-1
7.880000000013588181e-1 -4.086111188804556760e-1 -4.093590416460038088e-1  -5.217906765943038324e-1   -5.354285160620004629e-1   -5.375465223480731055e-1  -5.408901554275577979e-1   -5.419090408874609597e-1
7.900000000013682204e-1 -4.086111199170845797e-1 -4.093590430371473040e-1  -5.217906813547917578e-1   -5.354285242536662437e-1   -5.375465426838758104e-1  -5.408901554275271757e-1   -5.419090408877494640e-1
7.920000000013777261e-1 -4.086111209469233766e-1 -4.093590444191653579e-1  -5.217906860937024307e-1   -5.354285314711991624e-1   -5.375465629335115428e-1  -5.408901554270708266e-1   -5.419090408879165385e-1
7.940000000013872318e-1 -4.086111219692078578e-1 -4.093590457890813978e-1  -5.217906908121854388e-1   -5.354285380628592566e-1   -5.375465830965730650e-1  -5.408901554271148341e-1   -5.419090408878143679e-1
7.960000000013966340e-1 -4.086111229869942332e-1 -4.093590471468208418e-1  -5.217906955110708579e-1   -5.354285442906633251e-1   -5.375466031743732833e-1  -5.408901554268286409e-1   -5.419090408875606266e-1
7.980000000014060363e-1 -4.086111239952253962e-1 -4.093590484934754998e-1  -5.217907001913837641e-1   -5.354285503398122577e-1   -5.375466231664925377e-1  -5.408901554265315662e-1   -5.419090408877739233e-1
8.000000000014154386e-1 -4.086111249968971788e-1 -4.093590498290084419e-1  -5.217907048545662939e-1   -5.354285563312232551e-1   -5.375466430746580021e-1  -5.408901554271188785e-1   -5.419090408876346786e-1
8.020000000014248408e-1 -4.086111259909491640e-1 -4.093590511519182614e-1  -5.217907095013647450e-1   -5.354285623296595635e-1   -5.375466628986944169e-1  -5.408901554270921081e-1   -5.419090408881681612e-1
8.040000000014343465e-1 -4.086111269786641174e-1 -4.093590524659597995e-1  -5.217907141324855486e-1   -5.354285683581620457e-1   -5.375466826381300255e-1  -5.408901554262082988e-1   -5.419090408877489825e-1
8.060000000014437488e-1 -4.086111279577307306e-1 -4.093590537662349347e-1  -5.217907187490332255e-1   -5.354285744074317342e-1   -5.375467022934196364e-1  -5.408901554268087075e-1   -5.419090408882770725e-1
8.080000000014531511e-1 -4.086111289314265993e-1 -4.093590550544011706e-1  -5.217907233519572592e-1   -5.354285804452162358e-1   -5.375467218661079415e-1  -5.408901554271868638e-1   -5.419090408872556556e-1
8.100000000014625533e-1 -4.086111298968879137e-1 -4.093590563329768051e-1  -5.217907279423451259e-1   -5.354285864275172956e-1   -5.375467413552937021e-1  -5.408901554269147299e-1   -5.419090408872864705e-1
8.120000000014721624e-1 -4.086111308540758183e-1 -4.093590575995073847e-1  -5.217907325200574847e-1   -5.354285923023132349e-1   -5.375467607634038787e-1  -5.408901554265771144e-1   -5.419090408877164343e-1
8.140000000014815647e-1 -4.086111318049018467e-1 -4.093590588543937919e-1  -5.217907370868240133e-1   -5.354285980176124192e-1   -5.375467800875638283e-1  -5.408901554271712638e-1   -5.419090408879272274e-1
8.160000000014909669e-1 -4.086111327483918153e-1 -4.093590601002740211e-1  -5.217907416423974222e-1   -5.354286035272074557e-1   -5.375467993315462550e-1  -5.408901554274248125e-1   -5.419090408882425021e-1
8.180000000015003692e-1 -4.086111336829921246e-1 -4.093590613332120492e-1  -5.217907461881830626e-1   -5.354286087920890187e-1   -5.375468184922950932e-1  -5.408901554268392335e-1   -5.419090408880165905e-1
8.200000000015098749e-1 -4.086111346119531184e-1 -4.093590625550079466e-1  -5.217907507247167281e-1   -5.354286137807964647e-1   -5.375468375736815585e-1  -5.408901554273982346e-1   -5.419090408879270348e-1
8.220000000015192772e-1 -4.086111355330684996e-1 -4.093590637649223489e-1  -5.217907552521924562e-1   -5.354286184748637848e-1   -5.375468565736985428e-1  -5.408901554266420183e-1   -5.419090408881876131e-1
8.240000000015286794e-1 -4.086111364462447642e-1 -4.093590649648272599e-1  -5.217907597712884631e-1   -5.354286228636952828e-1   -5.375468754940538647e-1  -5.408901554267635444e-1   -5.419090408875601451e-1
8.260000000015380817e-1 -4.086111373527978520e-1 -4.093590661525560566e-1  -5.217907642827808985e-1   -5.354286269470322102e-1   -5.375468943334799732e-1  -5.408901554264448993e-1   -5.419090408875973156e-1
8.280000000015475874e-1 -4.086111382521662582e-1 -4.093590673299248910e-1  -5.217907687866888293e-1   -5.354286307311565650e-1   -5.375469130944958886e-1  -5.408901554263606399e-1   -5.419090408880559758e-1
8.300000000015569897e-1 -4.086111391424464898e-1 -4.093590684961402317e-1  -5.217907732834521377e-1   -5.354286342310066304e-1   -5.375469317759675268e-1  -5.408901554267361962e-1   -5.419090408871400998e-1
8.320000000015664953e-1 -4.086111400253984617e-1 -4.093590696517180354e-1  -5.217907777737352697e-1   -5.354286374646001551e-1   -5.375469503774924649e-1  -5.408901554270137227e-1   -5.419090408874818561e-1
8.340000000015758976e-1 -4.086111409017984681e-1 -4.093590707948075316e-1  -5.217907822576830551e-1   -5.354286404532578576e-1   -5.375469689006851136e-1  -5.408901554268319149e-1   -5.419090408877710344e-1
8.360000000015852999e-1 -4.086111417688766365e-1 -4.093590719280423331e-1  -5.217907867357600283e-1   -5.354286432199843934e-1   -5.375469873473141507e-1  -5.408901554276887612e-1   -5.419090408871996110e-1
8.380000000015948055e-1 -4.086111426311205763e-1 -4.093590730502692413e-1  -5.217907912082898417e-1   -5.354286457877496547e-1   -5.375470057151539716e-1  -5.408901554266212182e-1   -5.419090408880572276e-1
8.400000000016042078e-1 -4.086111434852567844e-1 -4.093590741619618423e-1  -5.217907956750590061e-1   -5.354286481776410338e-1   -5.375470240061048913e-1  -5.408901554268479965e-1   -5.419090408876173452e-1
8.420000000016136101e-1 -4.086111443297891984e-1 -4.093590752607628461e-1  -5.217908001365232927e-1   -5.354286504115828357e-1   -5.375470422198963167e-1  -5.408901554264552993e-1   -5.419090408870438996e-1
8.440000000016230124e-1 -4.086111451692121202e-1 -4.093590763508910503e-1  -5.217908045930668283e-1   -5.354286525053794341e-1   -5.375470603568559447e-1  -5.408901554265176995e-1   -5.419090408880444202e-1
8.460000000016325180e-1 -4.086111459988992255e-1 -4.093590774298426978e-1  -5.217908090443449678e-1   -5.354286544740630973e-1   -5.375470784180383183e-1  -5.408901554271156044e-1   -5.419090408876431527e-1
8.480000000016419203e-1 -4.086111468240447471e-1 -4.093590784995928780e-1  -5.217908134912086832e-1   -5.354286563311018535e-1   -5.375470964012497071e-1  -5.408901554266462553e-1   -5.419090408875724711e-1
8.500000000016513226e-1 -4.086111476395694302e-1 -4.093590795551045137e-1  -5.217908179332707664e-1   -5.354286580846195641e-1   -5.375471143114111508e-1  -5.408901554267313814e-1   -5.419090408877011232e-1
8.520000000016607248e-1 -4.086111484481323580e-1 -4.093590806040522912e-1  -5.217908223707606920e-1   -5.354286597402638260e-1   -5.375471321450263162e-1  -5.408901554269636486e-1   -5.419090408877390640e-1
8.540000000016703339e-1 -4.086111492482768534e-1 -4.093590816395863037e-1  -5.217908268035613632e-1   -5.354286613041534150e-1   -5.375471499027552197e-1  -5.408901554265393662e-1   -5.419090408880712869e-1
8.560000000016797362e-1 -4.086111500424999810e-1 -4.093590826648415799e-1  -5.217908312319550253e-1   -5.354286627782236017e-1   -5.375471675877308676e-1  -5.408901554265016180e-1   -5.419090408875692933e-1
8.580000000016891385e-1 -4.086111508272242294e-1 -4.093590836801444206e-1  -5.217908356557689223e-1   -5.354286641638240780e-1   -5.375471851976027588e-1  -5.408901554269545967e-1   -5.419090408873869077e-1
8.600000000016985407e-1 -4.086111516071258530e-1 -4.093590846844280049e-1  -5.217908400748857650e-1   -5.354286654616816897e-1   -5.375472027338668594e-1  -5.408901554273081974e-1   -5.419090408878603976e-1
8.620000000017080464e-1 -4.086111523777412683e-1 -4.093590856809648249e-1  -5.217908444895307910e-1   -5.354286666714090360e-1   -5.375472201957857308e-1  -5.408901554266470257e-1   -5.419090408876146489e-1
8.640000000017174487e-1 -4.086111531412430206e-1 -4.093590866654616458e-1  -5.217908488998001042e-1   -5.354286677925568938e-1   -5.375472375858880228e-1  -5.408901554267493888e-1   -5.419090408881792353e-1
8.660000000017268510e-1 -4.086111538974729911e-1 -4.093590876398600455e-1  -5.217908533051678293e-1   -5.354286688251226630e-1   -5.375472549014249517e-1  -5.408901554268378853e-1   -5.419090408872391889e-1
8.680000000017362532e-1 -4.086111546472481592e-1 -4.093590886035461340e-1  -5.217908577060989823e-1   -5.354286697689592990e-1   -5.375472721453048645e-1  -5.408901554269725078e-1   -5.419090408871370183e-1
8.700000000017456555e-1 -4.086111553888049509e-1 -4.093590895585934638e-1  -5.217908621021167027e-1   -5.354286706246687511e-1   -5.375472893168119892e-1  -5.408901554268542557e-1   -5.419090408872982186e-1
8.720000000017551612e-1 -4.086111561213779535e-1 -4.093590905013525420e-1  -5.217908664934328430e-1   -5.354286713935476517e-1   -5.375473064163857268e-1  -5.408901554271028933e-1   -5.419090408876891824e-1
8.740000000017646668e-1 -4.086111568490788348e-1 -4.093590914377344809e-1  -5.217908708796908172e-1   -5.354286720771626484e-1   -5.375473234437351655e-1  -5.408901554269973523e-1   -5.419090408872947520e-1
8.760000000017740691e-1 -4.086111575671428441e-1 -4.093590923620225428e-1  -5.217908752611427294e-1   -5.354286726782234285e-1   -5.375473404004438050e-1  -5.408901554271696268e-1   -5.419090408875878785e-1
8.780000000017834714e-1 -4.086111582789801775e-1 -4.093590932757003195e-1  -5.217908796371008303e-1   -5.354286731996529757e-1   -5.375473572860961259e-1  -5.408901554268521372e-1   -5.419090408875255747e-1
8.800000000017929771e-1 -4.086111589829232204e-1 -4.093590941804927704e-1  -5.217908840079372093e-1   -5.354286736450474828e-1   -5.375473741011972033e-1  -5.408901554265474551e-1   -5.419090408879745089e-1
8.820000000018023793e-1 -4.086111596814722149e-1 -4.093590950762830394e-1  -5.217908883734000512e-1   -5.354286740185630103e-1   -5.375473908447485388e-1  -5.408901554273341012e-1   -5.419090408878065679e-1
8.840000000018117816e-1 -4.086111603708684682e-1 -4.093590959627443927e-1  -5.217908927335739043e-1   -5.354286743247098935e-1   -5.375474075202954805e-1  -5.408901554269249374e-1   -5.419090408881169315e-1
8.860000000018211839e-1 -4.086111610532582364e-1 -4.093590968383260715e-1  -5.217908970876812706e-1   -5.354286745682003053e-1   -5.375474241248894298e-1  -5.408901554270147820e-1   -5.419090408879459089e-1
8.880000000018306895e-1 -4.086111617302555453e-1 -4.093590977040599408e-1  -5.217909014362252031e-1   -5.354286747539558632e-1   -5.375474406606436132e-1  -5.408901554273455605e-1   -5.419090408875534044e-1
8.900000000018400918e-1 -4.086111623979443051e-1 -4.093590985622051165e-1  -5.217909057788929308e-1   -5.354286748869472963e-1   -5.375474571275841271e-1  -5.408901554270119894e-1   -5.419090408881150055e-1
8.920000000018494941e-1 -4.086111630603495650e-1 -4.093590994097125626e-1  -5.217909101156919647e-1   -5.354286749724737043e-1   -5.375474735243215093e-1  -5.408901554263653584e-1   -5.419090408875472414e-1
8.940000000018588964e-1 -4.086111637144650928e-1 -4.093591002484060866e-1  -5.217909144462731338e-1   -5.354286750153398975e-1   -5.375474898544875823e-1  -5.408901554264384475e-1   -5.419090408876955380e-1
8.960000000018685054e-1 -4.086111643606387595e-1 -4.093591010789833085e-1  -5.217909187702968967e-1   -5.354286750203442338e-1   -5.375475061157928005e-1  -5.408901554273338123e-1   -5.419090408878139827e-1
8.980000000018779077e-1 -4.086111650013364297e-1 -4.093591018991848236e-1  -5.217909230879752981e-1   -5.354286749927967912e-1   -5.375475223098275005e-1  -5.408901554266506849e-1   -5.419090408876678046e-1
9.000000000018873100e-1 -4.086111656335876452e-1 -4.093591027116428484e-1  -5.217909273981876395e-1   -5.354286749367485705e-1   -5.375475384361216592e-1  -5.408901554271310119e-1   -5.419090408882151539e-1
9.020000000018967123e-1 -4.086111662605581533e-1 -4.093591035127228643e-1  -5.217909317031791701e-1   -5.354286748566526108e-1   -5.375475544956448860e-1  -5.408901554272808492e-1   -5.419090408876321749e-1
9.040000000019061145e-1 -4.086111668799222975e-1 -4.093591043070341994e-1  -5.217909360004949068e-1   -5.354286747567016615e-1   -5.375475704866664439e-1  -5.408901554270924933e-1   -5.419090408875691007e-1
9.060000000019156202e-1 -4.086111674919956894e-1 -4.093591050924887124e-1  -5.217909402907080065e-1   -5.354286746407774345e-1   -5.375475864120849539e-1  -5.408901554268817965e-1   -5.419090408874278337e-1
9.080000000019250225e-1 -4.086111680969639406e-1 -4.093591058690421067e-1  -5.217909445740043214e-1   -5.354286745120934400e-1   -5.375476022722158831e-1  -5.408901554270759303e-1   -5.419090408877877900e-1
9.100000000019344247e-1 -4.086111686953679484e-1 -4.093591066371693650e-1  -5.217909488496532500e-1   -5.354286743744602269e-1   -5.375476180646653008e-1  -5.408901554267523740e-1   -5.419090408881716279e-1
9.120000000019438270e-1 -4.086111692868365381e-1 -4.093591073963737417e-1  -5.217909531179933707e-1   -5.354286742307948087e-1   -5.375476337940072905e-1  -5.408901554271012563e-1   -5.419090408872589297e-1
9.140000000019533327e-1 -4.086111698726601789e-1 -4.093591081475560905e-1  -5.217909573786306383e-1   -5.354286740836212127e-1   -5.375476494552896123e-1  -5.408901554265926182e-1   -5.419090408878529828e-1
9.160000000019628384e-1 -4.086111704503880288e-1 -4.093591088902841365e-1  -5.217909616318676164e-1   -5.354286739358199562e-1   -5.375476650535055284e-1  -5.408901554269316781e-1   -5.419090408874001003e-1
9.180000000019722406e-1 -4.086111710223919186e-1 -4.093591096239525117e-1  -5.217909658768205921e-1   -5.354286737895412436e-1   -5.375476805855719139e-1  -5.408901554274546644e-1   -5.419090408872073148e-1
9.200000000019816429e-1 -4.086111715875983349e-1 -4.093591103509159063e-1  -5.217909701139526551e-1   -5.354286736465473007e-1   -5.375476960536100843e-1  -5.408901554265789440e-1   -5.419090408875343377e-1
9.220000000019911486e-1 -4.086111721465828420e-1 -4.093591110696572652e-1  -5.217909743432123831e-1   -5.354286735088219319e-1   -5.375477114576596176e-1  -5.408901554269318707e-1   -5.419090408874569153e-1
9.240000000020005508e-1 -4.086111726992022950e-1 -4.093591117800139918e-1  -5.217909785636822632e-1   -5.354286733779137773e-1   -5.375477267972586755e-1  -5.408901554270004338e-1   -5.419090408870292625e-1
9.260000000020099531e-1 -4.086111732436958163e-1 -4.093591124816939707e-1  -5.217909827761619415e-1   -5.354286732547904241e-1   -5.375477420741425212e-1  -5.408901554269288855e-1   -5.419090408877848048e-1
9.280000000020193554e-1 -4.086111737833009422e-1 -4.093591131757233855e-1  -5.217909869804198248e-1   -5.354286731407418602e-1   -5.375477572870859742e-1  -5.408901554274339606e-1   -5.419090408876574046e-1
9.300000000020287577e-1 -4.086111743152836707e-1 -4.093591138632881275e-1  -5.217909911755617039e-1   -5.354286730362999312e-1   -5.375477724381362980e-1  -5.408901554268461668e-1   -5.419090408879227977e-1
9.320000000020382633e-1 -4.086111748425814301e-1 -4.093591145426816784e-1  -5.217909953621025725e-1   -5.354286729423129128e-1   -5.375477875260870902e-1  -5.408901554270160339e-1   -5.419090408875733377e-1
9.340000000020477690e-1 -4.086111753616430947e-1 -4.093591152146527916e-1  -5.217909995402487939e-1   -5.354286728589196648e-1   -5.375478025508840395e-1  -5.408901554274590940e-1   -5.419090408879670941e-1
9.360000000020570679e-1 -4.086111758764582762e-1 -4.093591158779239977e-1  -5.217910037089265659e-1   -5.354286727862440242e-1   -5.375478175145658391e-1  -5.408901554271654860e-1   -5.419090408877413751e-1
9.380000000020665736e-1 -4.086111763835819677e-1 -4.093591165361199451e-1  -5.217910078689549866e-1   -5.354286727243773766e-1   -5.375478324152770480e-1  -5.408901554265615144e-1   -5.419090408876927454e-1
9.400000000020760792e-1 -4.086111768839290820e-1 -4.093591171858365044e-1  -5.217910120198394771e-1   -5.354286726732547218e-1   -5.375478472543427061e-1  -5.408901554270903747e-1   -5.419090408870674922e-1
9.420000000020853781e-1 -4.086111773805577071e-1 -4.093591178278854070e-1  -5.217910161615265928e-1   -5.354286726331048603e-1   -5.375478620337380471e-1  -5.408901554278898283e-1   -5.419090408875793081e-1
9.440000000020948838e-1 -4.086111778692649342e-1 -4.093591184634248109e-1  -5.217910202940041041e-1   -5.354286726010529564e-1   -5.375478767505582871e-1  -5.408901554269958116e-1   -5.419090408880390276e-1
9.460000000021041826e-1 -4.086111783520902750e-1 -4.093591190926511127e-1  -5.217910244170130698e-1   -5.354286725792102145e-1   -5.375478914084073226e-1  -5.408901554274153754e-1   -5.419090408875393451e-1
9.480000000021138951e-1 -4.086111788307147773e-1 -4.093591197135662082e-1  -5.217910285307137271e-1   -5.354286725658912534e-1   -5.375479060047131705e-1  -5.408901554272467603e-1   -5.419090408879699830e-1
9.500000000021231940e-1 -4.086111793024785876e-1 -4.093591203269506769e-1  -5.217910326346534826e-1   -5.354286725613075401e-1   -5.375479205402934842e-1  -5.408901554268833373e-1   -5.419090408881584353e-1
9.520000000021326997e-1 -4.086111797684446747e-1 -4.093591209352796758e-1  -5.217910367291833369e-1   -5.354286725627772172e-1   -5.375479350166001261e-1  -5.408901554269208929e-1   -5.419090408882374947e-1
9.540000000021419985e-1 -4.086111802276689958e-1 -4.093591215362638039e-1  -5.217910408139577783e-1   -5.354286725711263161e-1   -5.375479494328742798e-1  -5.408901554270626414e-1   -5.419090408877537011e-1
9.560000000021515042e-1 -4.086111806819921623e-1 -4.093591221297724348e-1  -5.217910448891350220e-1   -5.354286725850966268e-1   -5.375479637900078434e-1  -5.408901554271728045e-1   -5.419090408878733013e-1
9.580000000021610099e-1 -4.086111811300152748e-1 -4.093591227184069223e-1  -5.217910489545271933e-1   -5.354286726040654960e-1   -5.375479780886544776e-1  -5.408901554268563743e-1   -5.419090408875087228e-1
9.600000000021703087e-1 -4.086111815734630038e-1 -4.093591233003199142e-1  -5.217910530095219430e-1   -5.354286726269732771e-1   -5.375479923273112829e-1  -5.408901554268498261e-1   -5.419090408878064716e-1
9.620000000021798144e-1 -4.086111820113636212e-1 -4.093591238767436688e-1  -5.217910570552830141e-1   -5.354286726531509021e-1   -5.375480065081012120e-1  -5.408901554267853074e-1   -5.419090408881475538e-1
9.640000000021891133e-1 -4.086111824435086932e-1 -4.093591244455458445e-1  -5.217910610905359226e-1   -5.354286726814626501e-1   -5.375480206313166209e-1  -5.408901554267504481e-1   -5.419090408878582791e-1
9.660000000021986190e-1 -4.086111828688358770e-1 -4.093591250091184944e-1  -5.217910651159538772e-1   -5.354286727125868335e-1   -5.375480346956139809e-1  -5.408901554270320191e-1   -5.419090408874354412e-1
9.680000000022081246e-1 -4.086111832908234019e-1 -4.093591255646964648e-1  -5.217910691315607594e-1   -5.354286727451464126e-1   -5.375480487024186728e-1  -5.408901554271801231e-1   -5.419090408875206636e-1
9.700000000022176303e-1 -4.086111837061682018e-1 -4.093591261178670708e-1  -5.217910731367633830e-1   -5.354286727775113764e-1   -5.375480626517694078e-1  -5.408901554271718416e-1   -5.419090408881225167e-1
9.720000000022269292e-1 -4.086111841158784530e-1 -4.093591266618791577e-1  -5.217910771318616151e-1   -5.354286728105626454e-1   -5.375480765448683514e-1  -5.408901554268012927e-1   -5.419090408884575322e-1
9.740000000022364349e-1 -4.086111845232846660e-1 -4.093591272021172886e-1  -5.217910811169193966e-1   -5.354286728434495362e-1   -5.375480903792443428e-1  -5.408901554272174861e-1   -5.419090408877032417e-1
9.760000000022459405e-1 -4.086111849217807567e-1 -4.093591277352102195e-1  -5.217910850916738381e-1   -5.354286728759842707e-1   -5.375481041579004846e-1  -5.408901554268363446e-1   -5.419090408881396574e-1
9.780000000022552394e-1 -4.086111853159858274e-1 -4.093591282634998329e-1  -5.217910890557619017e-1   -5.354286729068580833e-1   -5.375481178799326490e-1  -5.408901554267610407e-1   -5.419090408880992129e-1
9.800000000022647451e-1 -4.086111857071264065e-1 -4.093591287869532436e-1  -5.217910930093787806e-1   -5.354286729370495389e-1   -5.375481315464422754e-1  -5.408901554267758704e-1   -5.419090408878276568e-1
9.820000000022742507e-1 -4.086111860920964023e-1 -4.093591293039428963e-1  -5.217910969535378027e-1   -5.354286729655620651e-1   -5.375481451558468270e-1  -5.408901554267496777e-1   -5.419090408876158045e-1
9.840000000022835496e-1 -4.086111864727454299e-1 -4.093591298164978065e-1  -5.217911008872618475e-1   -5.354286729928329442e-1   -5.375481587099992412e-1  -5.408901554266669590e-1   -5.419090408874441078e-1
9.860000000022930553e-1 -4.086111868468913624e-1 -4.093591303226897331e-1  -5.217911048101188325e-1   -5.354286730181900267e-1   -5.375481722090242217e-1  -5.408901554269727967e-1   -5.419090408870720182e-1
9.880000000023023542e-1 -4.086111872169285641e-1 -4.093591308251568629e-1  -5.217911087226051663e-1   -5.354286730417368314e-1   -5.375481856530590876e-1  -5.408901554264333437e-1   -5.419090408876612564e-1
9.900000000023120666e-1 -4.086111875824932750e-1 -4.093591313218795697e-1  -5.217911126251015089e-1   -5.354286730638031737e-1   -5.375481990421585351e-1  -5.408901554269493004e-1   -5.419090408878929458e-1
9.920000000023213655e-1 -4.086111879428063120e-1 -4.093591318132501654e-1  -5.217911165165398358e-1   -5.354286730839970307e-1   -5.375482123757322668e-1  -5.408901554268010038e-1   -5.419090408874341893e-1
9.940000000023308712e-1 -4.086111882991256925e-1 -4.093591322995078022e-1  -5.217911203977980822e-1   -5.354286731027453809e-1   -5.375482256560044428e-1  -5.408901554271132933e-1   -5.419090408874586486e-1
9.960000000023401700e-1 -4.086111886514989388e-1 -4.093591327818031270e-1  -5.217911242686266476e-1   -5.354286731194951936e-1   -5.375482388805968286e-1  -5.408901554271001970e-1   -5.419090408876979454e-1
9.980000000023496757e-1 -4.086111889994153425e-1 -4.093591332597830206e-1  -5.217911281289234577e-1   -5.354286731346304993e-1   -5.375482520529987277e-1  -5.408901554269861819e-1   -5.419090408876534564e-1
1.000000000002358975    -4.086111893417114975e-1 -4.093591337321934618e-1  -5.217911319788254461e-1   -5.354286731485352320e-1   -5.375482651708781278e-1  -5.408901554271893675e-1   -5.419090408876689602e-1


==> plots/zoomed_plot_energy.dat <==
t                         D_skyrmion                 D_broken1                   D_broken2                   D_broken3                  D_target
0.000000000000000000e+00 6.512741940572649298e-18 6.512741940572649298e-18 6.512741940572649298e-18 6.512741940572649298e-18 6.512741940572649298e-18
2.000000000000000313e-13 1.277488675452541655e-18 1.277087299843244523e-18 1.276685903519003902e-18 1.276284486580542078e-18 1.275883049005967966e-18
3.999999999999997597e-13 7.411622179584343728e-19 7.407226604261783054e-19 7.402830712380287138e-19 7.398434504061166454e-19 7.394037979351215323e-19
6.000000000000001697e-13 4.897654738437219941e-19 4.893037835863940539e-19 4.888420545328477949e-19 4.883802866759154835e-19 4.879184800247466352e-19
8.000000000000007311e-13 3.366728104887631945e-19 3.361952588167936539e-19 3.357176614325059974e-19 3.352400183194413720e-19 3.347623294878307028e-19
1.000000000000001394e-12 2.316742273175170838e-19 2.311841700120108615e-19 2.306940598220015030e-19 2.302038967239560219e-19 2.297136807214630518e-19
1.200000000000002157e-12 1.546455863259287318e-19 1.541449376146633985e-19 1.536442283278821963e-19 1.531434584344379270e-19 1.526426279344713278e-19
1.400000000000002920e-12 9.516917463289141470e-20 9.465879572590639631e-20 9.414834797498212733e-20 9.363783134476373398e-20 9.312724582695541749e-20
1.600000000000003482e-12 4.721102738415914512e-20 4.669125517561586166e-20 4.617140554839382157e-20 4.565147845907904907e-20 4.513147389676904734e-20
1.800000000000004245e-12 7.407558519668422826e-21 6.878859172932181772e-21 6.350073971472319273e-21 5.821202866457170480e-21 5.292245839866338534e-21
2.000000000000004807e-12 -2.609760297755167967e-20 -2.663451598987950719e-20 -2.717152319819734172e-20 -2.770862465786363211e-20 -2.824582039472416561e-20
2.200000000000005570e-12 -5.460503019333635165e-20 -5.514956080194018660e-20 -5.569419424697547911e-20 -5.623893059207115082e-20 -5.678376987114340584e-20
2.400000000000006333e-12 -7.899855440603120664e-20 -7.955030610522327890e-20 -8.010216981309813555e-20 -8.065414560220343907e-20 -8.120623351503102997e-20
2.600000000000007097e-12 -9.991651945271527171e-20 -1.004752640292036058e-19 -1.010341304347247812e-19 -1.015931187493759613e-19 -1.021522290292524557e-19
2.800000000000007860e-12 -1.180290639404547496e-19 -1.185948498466208936e-19 -1.191607682326537500e-19 -1.197268191906465702e-19 -1.202930027819329044e-19
3.000000000000008623e-12 -1.340317823100052227e-19 -1.346049461650846747e-19 -1.351782540740682329e-19 -1.357517061411837110e-19 -1.363253024387948452e-19
3.200000000000009387e-12 -1.484383793896442031e-19 -1.490193653383493768e-19 -1.496005077932291569e-19 -1.501818068718159701e-19 -1.507632626571973712e-19
3.400000000000009746e-12 -1.615308472243182345e-19 -1.621200682650426491e-19 -1.627094590966392480e-19 -1.632990198490043503e-19 -1.638887506226932139e-19
3.600000000000010914e-12 -1.734714638795104631e-19 -1.740692799113522757e-19 -1.746672798582937576e-19 -1.752654638652114481e-19 -1.758638320455334247e-19
3.800000000000011273e-12 -1.844034762354732985e-19 -1.850102309798997373e-19 -1.856171846046505073e-19 -1.862243372771792470e-19 -1.868316891241052575e-19
4.000000000000007190e-12 -1.944984776976336626e-19 -1.951145221288230922e-19 -1.957307811359334687e-19 -1.963472549055136888e-19 -1.969639435825537291e-19
4.199999999999999067e-12 -2.039484519761939492e-19 -2.045740934764624205e-19 -2.051999656908562852e-19 -2.058260688236959104e-19 -2.064524030424511123e-19
4.399999999999990945e-12 -2.129189173389634381e-19 -2.135543197787625897e-19 -2.141899691750527579e-19 -2.148258657556837328e-19 -2.154620097118979025e-19
4.599999999999983630e-12 -2.215093462024916607e-19 -2.221544624214286220e-19 -2.227998417525188308e-19 -2.234454844478289614e-19 -2.240913907203602693e-19
4.799999999999975508e-12 -2.297496363899028530e-19 -2.304042171175943498e-19 -2.310590770440452293e-19 -2.317142164493924020e-19 -2.323696355761669740e-19
4.999999999999967386e-12 -2.376237518909675276e-19 -2.382874117096996323e-19 -2.389513669433836919e-19 -2.396156179083548553e-19 -2.402801648801695940e-19
5.199999999999960071e-12 -2.450992635352933998e-19 -2.457715618446261569e-19 -2.464441721996826838e-19 -2.471170949538449329e-19 -2.477903304235501755e-19
5.399999999999951141e-12 -2.521493905736124592e-19 -2.528298961788472604e-19 -2.535107311501141075e-19 -2.541918958904604008e-19 -2.548733907598241023e-19
5.599999999999943826e-12 -2.587627596438777282e-19 -2.594510856210000698e-19 -2.601397592070334915e-19 -2.608287808588416059e-19 -2.615181509873022109e-19
5.799999999999936512e-12 -2.649424671643678195e-19 -2.656382790709066599e-19 -2.663344579208090366e-19 -2.670310042270355570e-19 -2.677279184629439791e-19
5.999999999999927582e-12 -2.707003098203026021e-19 -2.714033199605918518e-19 -2.721067175951862842e-19 -2.728105033038106015e-19 -2.735146776271998726e-19
6.199999999999920267e-12 -2.760518664371042564e-19 -2.767618264834375787e-19 -2.774721959073439505e-19 -2.781829753609233178e-19 -2.788941654622652923e-19
6.399999999999912145e-12 -2.810146915337780229e-19 -2.817313892922101333e-19 -2.824485197532198241e-19 -2.831660836506774041e-19 -2.838840816866451976e-19
6.599999999999904023e-12 -2.856088074824996396e-19 -2.863320673218532682e-19 -2.870557847428368059e-19 -2.877799605726617194e-19 -2.885045956020110843e-19
6.799999999999895900e-12 -2.898576699542302267e-19 -2.905873537319453384e-19 -2.913175216307943117e-19 -2.920481745795222919e-19 -2.927793134691889344e-19
6.999999999999888586e-12 -2.937883351442805510e-19 -2.945243409471463515e-19 -2.952608591661779626e-19 -2.959978908428394793e-19 -2.967354369784653576e-19
7.199999999999879656e-12 -2.974305518875446727e-19 -2.981728097019952674e-19 -2.989156100682788471e-19 -2.996589541476898088e-19 -3.004028430633957331e-19
7.399999999999872341e-12 -3.008151659762070731e-19 -3.015636306985004417e-19 -3.023126700153832155e-19 -3.030622852194329249e-19 -3.038124775623017630e-19
7.599999999999864219e-12 -3.039723628906459824e-19 -3.047270053266433593e-19 -3.054822563592212276e-19 -3.062381174167260785e-19 -3.069945898977497487e-19
7.799999999999856096e-12 -3.069300861178608983e-19 -3.076908823660074166e-19 -3.084523231906204168e-19 -3.092144101735158033e-19 -3.099771448624609165e-19
7.999999999999865745e-12 -3.097127421361919305e-19 -3.104796616797397871e-19 -3.112472637685526404e-19 -3.120155501463547509e-19 -3.127845225177007677e-19
8.199999999999875394e-12 -3.123402117901041965e-19 -3.131132052235944513e-19 -3.138869211491392741e-19 -3.146613614772955958e-19 -3.154365280875121007e-19
8.399999999999885044e-12 -3.148272271863453614e-19 -3.156062151623094036e-19 -3.163859675470972067e-19 -3.171664864319688711e-19 -3.179477738695774983e-19
8.599999999999893077e-12 -3.171832325105804157e-19 -3.179680978463197541e-19 -3.187537714996434101e-19 -3.195402557436034299e-19 -3.203275528207582261e-19
8.799999999999904342e-12 -3.194128266264367825e-19 -3.202034110705787806e-19 -3.209948497885922176e-19 -3.217871452478978898e-19 -3.225802998807659166e-19
8.999999999999912375e-12 -3.215167693395992554e-19 -3.223128754187833398e-19 -3.231098838920797808e-19 -3.239077974256378045e-19 -3.247066186528966424e-19
9.199999999999922024e-12 -3.234933823991109527e-19 -3.242947795815859325e-19 -3.250971296131392288e-19 -3.259004353674978560e-19 -3.267046996799151040e-19
9.399999999999931674e-12 -3.253400714721346429e-19 -3.261465049789658691e-19 -3.269539443411080575e-19 -3.277623926488173968e-19 -3.285718529497900571e-19
9.599999999999941323e-12 -3.270546834716650304e-19 -3.278658837624694834e-19 -3.286781457349040879e-19 -3.294914726979546779e-19 -3.303058679182423098e-19
9.799999999999949356e-12 -3.286364909798780470e-19 -3.294521822804307524e-19 -3.302689941971541580e-19 -3.310869302634981030e-19 -3.319059939729324803e-19
9.999999999999960621e-12 -3.300867202848372373e-19 -3.309066271333858206e-19 -3.317277169532708085e-19 -3.325499935133433535e-19 -3.333734605349921834e-19
1.019999999999996865e-11 -3.314086596155530313e-19 -3.322325111731161489e-19 -3.330576118149580455e-19 -3.338839655478315259e-19 -3.347115763263761857e-19
1.039999999999997992e-11 -3.326074612656899422e-19 -3.334349936924838096e-19 -3.342638454280370058e-19 -3.350940207168509720e-19 -3.359255237534501824e-19
1.059999999999998795e-11 -3.336897726835312890e-19 -3.345207301704562076e-19 -3.353530816687861853e-19 -3.361868316787529859e-19 -3.370219846299108850e-19
1.079999999999999599e-11 -3.346633089994611622e-19 -3.354974440596469644e-19 -3.363330527300653793e-19 -3.371701397585383096e-19 -3.380087098210630859e-19
1.100000000000000725e-11 -3.355364371545885509e-19 -3.363735106670051651e-19 -3.372121427207203567e-19 -3.380523383151722755e-19 -3.388941023710870849e-19
1.120000000000001528e-11 -3.363178028891194412e-19 -3.371575841737883564e-19 -3.379990147389851989e-19 -3.388420998427878954e-19 -3.396868446452952383e-19
1.140000000000002493e-11 -3.370160088517895903e-19 -3.378582758848720490e-19 -3.387022892757527613e-19 -3.395480545337281964e-19 -3.403955770627947002e-19
1.160000000000003458e-11 -3.376393451674916060e-19 -3.384838849926486554e-19 -3.393302751501311202e-19 -3.401785214045775247e-19 -3.410286293918111946e-19
1.180000000000004423e-11 -3.381955759597360664e-19 -3.390421852414859794e-19 -3.398907563456426768e-19 -3.407412952780764122e-19 -3.415938079059170568e-19
1.200000000000005227e-11 -3.386917881781592897e-19 -3.395402738925637099e-19 -3.403908410780484065e-19 -3.412434959803296555e-19 -3.420982446875887787e-19
1.220000000000006353e-11 -3.391343080193427092e-19 -3.399844882031312880e-19 -3.408368783659733348e-19 -3.416914849862290373e-19 -3.425483143450541416e-19
1.240000000000007156e-11 -3.395286847074723686e-19 -3.403803892317541128e-19 -3.412344418400891521e-19 -3.420908492198598138e-19 -3.429496178352418596e-19
1.260000000000008283e-11 -3.398797337128928902e-19 -3.407328049942830680e-19 -3.415883728300565323e-19 -3.424464440997724596e-19 -3.433070254238055003e-19
1.280000000000009086e-11 -3.401916247881741145e-19 -3.410459183417296092e-19 -3.419028681063544075e-19 -3.427624811185829169e-19 -3.436247641232486774e-19
1.300000000000009890e-11 -3.404679963373878726e-19 -3.413233811045055671e-19 -3.421815937696604499e-19 -3.430426415014696118e-19 -3.439065311210707813e-19
1.320000000000011016e-11 -3.407120774236162746e-19 -3.415684357841898576e-19 -3.424278066557242764e-19 -3.432901972983969203e-19 -3.441556145642209194e-19
1.340000000000011819e-11 -3.409268014527357514e-19 -3.417840288717893176e-19 -3.426444672906277082e-19 -3.435081240005179736e-19 -3.443750058252196108e-19
1.360000000000012784e-11 -3.411149001657211925e-19 -3.419729044846029858e-19 -3.428343331502031344e-19 -3.436991934311380672e-19 -3.445674920468599265e-19
1.380000000000013749e-11 -3.412789718317757203e-19 -3.421376721918092843e-19 -3.430000261625833084e-19 -3.438660409079686697e-19 -3.447357229626252546e-19
1.400000000000014714e-11 -3.414215223917670766e-19 -3.422808478727117100e-19 -3.431440732584443786e-19 -3.440112055234614347e-19 -3.448822509187678062e-19
1.420000000000015679e-11 -3.415449821651221077e-19 -3.424048702026401290e-19 -3.432689226602005941e-19 -3.441371462298155250e-19 -3.450095467539762751e-19
1.440000000000016644e-11 -3.416517033238729125e-19 -3.425120979970778313e-19 -3.433769411153688653e-19 -3.442462389580778570e-19 -3.451199968334919191e-19
1.460000000000017447e-11 -3.417439445203172158e-19 -3.426047948090038673e-19 -3.434703984451667288e-19 -3.443407611656417926e-19 -3.452158875802212955e-19
1.480000000000018412e-11 -3.418238490539730734e-19 -3.426851071343745841e-19 -3.435514458267442622e-19 -3.444228701623642092e-19 -3.452993838795658955e-19
1.500000000000019377e-11 -3.418934221557386640e-19 -3.427550418016439679e-19 -3.436220932814528246e-19 -3.444945807417248562e-19 -3.453725068346888115e-19
1.520000000000020342e-11 -3.419545115478353644e-19 -3.428164466776975048e-19 -3.436841905450291570e-19 -3.445577461995614288e-19 -3.454371149747973803e-19
1.540000000000021307e-11 -3.420087939067878306e-19 -3.428709972952811123e-19 -3.437394138608895413e-19 -3.446140453258883445e-19 -3.454948914274673366e-19
1.560000000000021626e-11 -3.420577683935900945e-19 -3.429201905490839345e-19 -3.437892598652308229e-19 -3.446649764621845699e-19 -3.455473381796999494e-19
1.580000000000019359e-11 -3.421027572301945113e-19 -3.429653454232626153e-19 -3.438350464661365414e-19 -3.447118585724852587e-19 -3.455957773274589186e-19
1.600000000000016770e-11 -3.421449124212715512e-19 -3.430076098533363274e-19 -3.438779198585695709e-19 -3.447558383967915077e-19 -3.456413584012925002e-19
1.620000000000014181e-11 -3.421852272401898725e-19 -3.430479723144619395e-19 -3.439188662283751667e-19 -3.447979022948897533e-19 -3.456850703480733697e-19
1.640000000000011591e-11 -3.422245508515511682e-19 -3.430872765265241399e-19 -3.439587265539036559e-19 -3.448388911592849327e-19 -3.457277565621155099e-19
1.660000000000009325e-11 -3.422636044760062943e-19 -3.431262376886379689e-19 -3.439982129156814866e-19 -3.448795167944895661e-19 -3.457701313655704276e-19
1.680000000000006736e-11 -3.423029977115288907e-19 -3.431654588268508205e-19 -3.440379248930149021e-19 -3.449203784066658332e-19 -3.458127965761127736e-19
1.700000000000004146e-11 -3.423432438772054074e-19 -3.432054461769222951e-19 -3.440783649988883945e-19 -3.449619780715935913e-19 -3.458562570479121801e-19
1.720000000000001557e-11 -3.423847736391213793e-19 -3.432466228165393202e-19 -3.441199523317374031e-19 -3.450047344471599906e-19 -3.459009344416176625e-19
1.739999999999998967e-11 -3.424279464524809963e-19 -3.432893401198214727e-19 -3.441630340584824861e-19 -3.450489942859956688e-19 -3.459471787944755528e-19
1.759999999999996378e-11 -3.424730596969992611e-19 -3.433338868825153855e-19 -3.442078945531783206e-19 -3.450950416146563932e-19 -3.459952777491766373e-19
1.779999999999994112e-11 -3.425203555789438938e-19 -3.433804962200803107e-19 -3.442547623086032135e-19 -3.451431046734593178e-19 -3.460454635378454175e-19
1.799999999999991522e-11 -3.425700260579540780e-19 -3.434293504776560379e-19 -3.443038148464885609e-19 -3.451933608449913484e-19 -3.460979179616030481e-19
1.819999999999988933e-11 -3.426222161455890072e-19 -3.434805845006801600e-19 -3.443551819890001818e-19 -3.452459399558275280e-19 -3.461527757286523836e-19
1.839999999999986667e-11 -3.426770259758329594e-19 -3.435342876735620037e-19 -3.444089478844025927e-19 -3.453009263073835260e-19 -3.462101265186546484e-19
1.859999999999983754e-11 -3.427345120356366022e-19 -3.435905051038376233e-19 -3.444651521770313560e-19 -3.453583598587200727e-19 -3.462700162051828467e-19
1.879999999999981488e-11 -3.427946879422772075e-19 -3.436492383508278203e-19 -3.445237907108514669e-19 -3.454182369358557837e-19 -3.463324475908228374e-19
1.899999999999978899e-11 -3.428575251199397184e-19 -3.437104460410913022e-19 -3.445848161196712474e-19 -3.454805108191850378e-19 -3.463973810294306578e-19
1.919999999999976309e-11 -3.429229536772818470e-19 -3.437740446838934653e-19 -3.446481386088852556e-19 -3.455450925371512026e-19 -3.464647352529619344e-19
1.939999999999974043e-11 -3.429908637657620345e-19 -3.438399099666373344e-19 -3.447136272281352443e-19 -3.456118521368553717e-19 -3.465343886840657474e-19
1.959999999999971454e-11 -3.430611076376346973e-19 -3.439078787491148132e-19 -3.447811118371863005e-19 -3.456806206756654308e-19 -3.466061814744028428e-19
1.979999999999968864e-11 -3.431335025624131933e-19 -3.439777519215550878e-19 -3.448503859528364404e-19 -3.457511930842643684e-19 -3.466799184407129773e-19
1.999999999999966275e-11 -3.432078347045627389e-19 -3.440492982327636552e-19 -3.449212105680503268e-19 -3.458233320296362623e-19 -3.467553729994188241e-19
2.019999999999964009e-11 -3.432838639655324490e-19 -3.441222590893838890e-19 -3.449933189575091878e-19 -3.458967727716518013e-19 -3.468322921235949117e-19
2.039999999999961096e-11 -3.433613297229537226e-19 -3.441963542550566415e-19 -3.450664223869132337e-19 -3.459712289348692952e-19 -3.469104022279451365e-19
2.059999999999958830e-11 -3.434399572909472450e-19 -3.442712882813867137e-19 -3.451402165712539132e-19 -3.460463990453463062e-19 -3.469894158278516274e-19
2.079999999999955917e-11 -3.435194648729696243e-19 -3.443467574302450140e-19 -3.452143886216882897e-19 -3.461219735599158525e-19 -3.470690387084980666e-19
2.099999999999953651e-11 -3.435995707116118834e-19 -3.444224567900614542e-19 -3.452886241888189348e-19 -3.461976421008039629e-19 -3.471489773032418336e-19
2.119999999999951385e-11 -3.436800001116057992e-19 -3.444980872610551353e-19 -3.453626144740791093e-19 -3.462731005532083117e-19 -3.472289459391266408e-19
2.139999999999948472e-11 -3.437604920277538552e-19 -3.445733620930185259e-19 -3.454360627841296280e-19 -3.463480577043141376e-19 -3.473086736237877726e-19
2.159999999999946206e-11 -3.438408049424664054e-19 -3.446480126943941715e-19 -3.455086903449896906e-19 -3.464222411365569623e-19 -3.473879100788549035e-19
2.179999999999943617e-11 -3.439207218157474320e-19 -3.447217934986531370e-19 -3.455802411550011745e-19 -3.464954021434009919e-19 -3.474664307919974580e-19
2.199999999999941027e-11 -3.440000539666077326e-19 -3.447944857381513630e-19 -3.456504857300359155e-19 -3.465673195274569416e-19 -3.475440409386909412e-19
2.219999999999938438e-11 -3.440786438428681777e-19 -3.448659000723895896e-19 -3.457192236857371739e-19 -3.466378022175599145e-19 -3.476205781166677297e-19
2.239999999999936172e-11 -3.441563666779487450e-19 -3.449358780985919050e-19 -3.457862851666226306e-19 -3.467066907227607098e-19 -3.476959138993457795e-19
2.259999999999933259e-11 -3.442331311494910603e-19 -3.450042928099824127e-19 -3.458515312268490670e-19 -3.467738575152724367e-19 -3.477699543169028627e-19
2.279999999999930993e-11 -3.443088791529345179e-19 -3.450710481692713860e-19 -3.459148532777362013e-19 -3.468392064738799377e-19 -3.478426393899004024e-19
2.299999999999928727e-11 -3.443835848745447239e-19 -3.451360779403944935e-19 -3.459761717993878297e-19 -3.469026715812490082e-19 -3.479139419011758691e-19
2.319999999999925814e-11 -3.444572533310019086e-19 -3.451993439741412997e-19 -3.460354344756387462e-19 -3.469642150312422876e-19 -3.479838655952166313e-19
2.339999999999923548e-11 -3.445299185615355914e-19 -3.452608341255106676e-19 -3.460926139614875729e-19 -3.470238249672111815e-19 -3.480524429944280619e-19
2.359999999999920635e-11 -3.446016416304283793e-19 -3.453205599677297041e-19 -3.461477054208599418e-19 -3.470815129981616158e-19 -3.481197330101023278e-19
2.379999999999918369e-11 -3.446725085908524377e-19 -3.453785544528952676e-19 -3.462007240247399849e-19 -3.471373116632417466e-19 -3.481858185057373610e-19
2.399999999999915780e-11 -3.447426285095124308e-19 -3.454348696289580749e-19 -3.462517024908329159e-19 -3.471912719548949883e-19 -3.482508039391869837e-19
2.419999999999913190e-11 -3.448121316585183091e-19 -3.454895745186141532e-19 -3.463006887847155857e-19 -3.472434610163843319e-19 -3.483148131899046968e-19
2.439999999999910601e-11 -3.448811679183963027e-19 -3.455427532078478743e-19 -3.463477440454181091e-19 -3.472939600646453630e-19 -3.483779876352743923e-19
2.459999999999908335e-11 -3.449499054446105612e-19 -3.455945031933445766e-19 -3.463929407637417165e-19 -3.473428625891081882e-19 -3.484404845208690304e-19
2.479999999999905422e-11 -3.450185295906278589e-19 -3.456449340016007208e-19 -3.464363612414871123e-19 -3.473902728465707621e-19 -3.485024756562228703e-19
2.499999999999903156e-11 -3.450872421010431774e-19 -3.456941660711978805e-19 -3.464780963216180852e-19 -3.474363046405638919e-19 -3.485641464116488434e-19
2.519999999999900890e-11 -3.451562605405819221e-19 -3.457423298794143117e-19 -3.465182443728166783e-19 -3.474810803742221758e-19 -3.486256950151843757e-19
2.539999999999897977e-11 -3.452258179306512302e-19 -3.457895652884939378e-19 -3.465569104942821221e-19 -3.475247303392972572e-19 -3.486873321090154879e-19
2.559999999999895711e-11 -3.452961625650741197e-19 -3.458360210735766046e-19 -3.465942059061679891e-19 -3.475673922066222424e-19 -3.487492805212114375e-19
2.579999999999893121e-11 -3.453675579510849181e-19 -3.458818545790210341e-19 -3.466302474851478468e-19 -3.476092106710688267e-19 -3.488117752290655577e-19
2.599999999999890532e-11 -3.454402828481099804e-19 -3.459272314906749712e-19 -3.466651574020888052e-19 -3.476503372175470470e-19 -3.488750634357773130e-19
2.619999999999887943e-11 -3.455146313651424664e-19 -3.459723256669262055e-19 -3.466990628273328132e-19 -3.476909299574754369e-19 -3.489394047549642848e-19
2.639999999999885676e-11 -3.455909130906688004e-19 -3.460173190104599520e-19 -3.467320956779687163e-19 -3.477311535215782286e-19 -3.490050714478979324e-19
2.659999999999883087e-11 -3.456694532256624157e-19 -3.460624013682458863e-19 -3.467643923812498188e-19 -3.477711789699469288e-19 -3.490723486974891322e-19
2.679999999999880498e-11 -3.457505927201937209e-19 -3.461077704279058772e-19 -3.467960936408740514e-19 -3.478111837126452525e-19 -3.491415348903195282e-19
2.699999999999877908e-11 -3.458346883876343755e-19 -3.461536316260651432e-19 -3.468273442053093325e-19 -3.478513514302943167e-19 -3.492129419098398592e-19
2.719999999999875319e-11 -3.459221130080456865e-19 -3.462001980564212608e-19 -3.468582926301536979e-19 -3.478918719918690876e-19 -3.492868954249622312e-19
2.739999999999873053e-11 -3.460132554094444750e-19 -3.462476903898189384e-19 -3.468890910441977911e-19 -3.479329413794648160e-19 -3.493637351755990686e-19
2.759999999999870140e-11 -3.461085205420574493e-19 -3.462963368103834350e-19 -3.469198949344995069e-19 -3.479747616130176360e-19 -3.494438152678140929e-19
2.779999999999867874e-11 -3.462083295346603370e-19 -3.463463729829389775e-19 -3.469508629469905383e-19 -3.480175407108511194e-19 -3.495275044759157497e-19
2.799999999999865608e-11 -3.463131197403907035e-19 -3.463980420556754031e-19 -3.469821567230377250e-19 -3.480614926574570570e-19 -3.496151865544821260e-19
2.819999999999862695e-11 -3.464233447729512452e-19 -3.464515947078179106e-19 -3.470139407847783839e-19 -3.481068374218662780e-19 -3.497072605764333005e-19
2.839999999999860429e-11 -3.465394745129447036e-19 -3.465072892485146558e-19 -3.470463824545446004e-19 -3.481538010095720587e-19 -3.498041412842672796e-19
2.859999999999857839e-11 -3.466619950868976466e-19 -3.465653917610123965e-19 -3.470796518435617752e-19 -3.482026155591180128e-19 -3.499062594632727690e-19
2.879999999999855250e-11 -3.467914087945084174e-19 -3.466261763034775417e-19 -3.471139218835579016e-19 -3.482535194819640349e-19 -3.500140623257335163e-19
2.899999999999852661e-11 -3.469282339598354866e-19 -3.466899251462119791e-19 -3.471493684172864133e-19 -3.483067576410908809e-19 -3.501280139034896480e-19
2.919999999999850071e-11 -3.470730046926352989e-19 -3.467569290443485298e-19 -3.471861703360244862e-19 -3.483625815727397046e-19 -3.502485954386474188e-19
2.939999999999847805e-11 -3.472262705153859092e-19 -3.468274875437459199e-19 -3.472245097705348666e-19 -3.484212497325698340e-19 -3.503763057637846005e-19
2.959999999999844893e-11 -3.473885958338157639e-19 -3.469019092869939149e-19 -3.472645723098999981e-19 -3.484830277720977522e-19 -3.505116616523740136e-19
2.979999999999842626e-11 -3.475605592188323721e-19 -3.469805123381958866e-19 -3.473065472700321891e-19 -3.485481888336929423e-19 -3.506551981421637279e-19
2.999999999999839714e-11 -3.477427524500961552e-19 -3.470636244809853348e-19 -3.473506279896979529e-19 -3.486170138595306099e-19 -3.508074688118028099e-19
3.019999999999837448e-11 -3.479357793055468983e-19 -3.471515834996320701e-19 -3.473970121536433597e-19 -3.486897919116695880e-19 -3.509690459964566432e-19
3.039999999999835181e-11 -3.481402540393636568e-19 -3.472447374264144337e-19 -3.474459021463021928e-19 -3.487668204961078168e-19 -3.511405209468005340e-19
3.059999999999832269e-11 -3.483567995289437781e-19 -3.473434447312223340e-19 -3.474975054271698063e-19 -3.488484058916098927e-19 -3.513225039055312269e-19
3.079999999999830003e-11 -3.485860450508005801e-19 -3.474480744527301679e-19 -3.475520349352598243e-19 -3.489348634784724580e-19 -3.515156241085438402e-19
3.099999999999827090e-11 -3.488286236381204448e-19 -3.475590062484544852e-19 -3.476097095107810616e-19 -3.490265180617604867e-19 -3.517205296942362137e-19
3.119999999999824824e-11 -3.490851690179584503e-19 -3.476766303580512523e-19 -3.476707543457021896e-19 -3.491237041938485015e-19 -3.519378875085976246e-19
3.139999999999822557e-11 -3.493563120687845680e-19 -3.478013474529512311e-19 -3.477354014507868109e-19 -3.492267664830633662e-19 -3.521683828080426115e-19
3.159999999999819645e-11 -3.496426767955256202e-19 -3.479335683640517814e-19 -3.478038901523261327e-19 -3.493360598935551892e-19 -3.524127188441226527e-19
3.179999999999817379e-11 -3.499448757969053340e-19 -3.480737136629349499e-19 -3.478764676006214982e-19 -3.494519500211203433e-19 -3.526716163157808563e-19
3.199999999999815112e-11 -3.502635052151856665e-19 -3.482222130848160068e-19 -3.479533892900723308e-19 -3.495748133460392822e-19 -3.529458126908536299e-19
3.219999999999812200e-11 -3.505991391697863500e-19 -3.483795047629774822e-19 -3.480349196002386598e-19 -3.497050374505640090e-19 -3.532360613710910238e-19
3.239999999999809934e-11 -3.509523236848067848e-19 -3.485460342565487039e-19 -3.481213323322233463e-19 -3.498430211905455901e-19 -3.535431307018890051e-19
3.259999999999807667e-11 -3.513235701317581423e-19 -3.487222533532161065e-19 -3.482129112496989795e-19 -3.499891748139882875e-19 -3.538678028050804337e-19
3.279999999999804755e-11 -3.517133482359199952e-19 -3.489086186178694853e-19 -3.483099505994098470e-19 -3.501439200076634192e-19 -3.542108722382908464e-19
3.299999999999802489e-11 -3.521220787035540936e-19 -3.491055896675515033e-19 -3.484127556261739325e-19 -3.503076898766540572e-19 -3.545731444566320549e-19
3.319999999999799576e-11 -3.525501255464867052e-19 -3.493136271579509469e-19 -3.485216430433230819e-19 -3.504809288151517060e-19 -3.549554340833817705e-19
3.339999999999797310e-11 -3.529977882054342144e-19 -3.495331904507040981e-19 -3.486369414771873645e-19 -3.506640922891768826e-19 -3.553585629747610961e-19
3.359999999999795044e-11 -3.534652936114098805e-19 -3.497647349601476515e-19 -3.487589918541802210e-19 -3.508576464955616347e-19 -3.557833580936224044e-19
3.379999999999792131e-11 -3.539527883163166438e-19 -3.500087091558032740e-19 -3.488881477257332268e-19 -3.510620678947028546e-19 -3.562306491735339753e-19
3.399999999999789865e-11 -3.544603308804513796e-19 -3.502655512314721848e-19 -3.490247755236883178e-19 -3.512778426120262969e-19 -3.567012661993221609e-19
3.419999999999786952e-11 -3.549878847037745625e-19 -3.505356854121045385e-19 -3.491692547288447785e-19 -3.515054656888427305e-19 -3.571960367013458403e-19
3.439999999999784686e-11 -3.555353115180324581e-19 -3.508195179444696302e-19 -3.493219779422481655e-19 -3.517454401841504977e-19 -3.577157828862797883e-19
3.459999999999781774e-11 -3.561023657857673700e-19 -3.511174327478933016e-19 -3.494833508453310198e-19 -3.519982761192359192e-19 -3.582613186207975377e-19
3.479999999999779507e-11 -3.566886902174905046e-19 -3.514297867790468483e-19 -3.496537920446321179e-19 -3.522644892640935108e-19 -3.588334462856416113e-19
3.499999999999777241e-11 -3.572938126895120405e-19 -3.517569051217768775e-19 -3.498337327764242990e-19 -3.525445997573193662e-19 -3.594329535410967398e-19
3.519999999999774329e-11 -3.579171447822939599e-19 -3.520990758655781264e-19 -3.500236164707269708e-19 -3.528391305768313478e-19 -3.600606100158780902e-19
3.539999999999771416e-11 -3.585579821910148352e-19 -3.524565448035721212e-19 -3.502238981561807079e-19 -3.531486058427252714e-19 -3.607171639648233773e-19
3.559999999999769150e-11 -3.592155072096417820e-19 -3.528295100368171746e-19 -3.504350437025691832e-19 -3.534735489834099505e-19 -3.614033389298098004e-19
3.579999999999766884e-11 -3.598887934814504456e-19 -3.532181165398424803e-19 -3.506575288877760686e-19 -3.538144807541562063e-19 -3.621198304331937737e-19
3.599999999999764617e-11 -3.605768131414750108e-19 -3.536224507757829441e-19 -3.508918382776173793e-19 -3.541719171307565912e-19 -3.628673027473801636e-19
3.619999999999762351e-11 -3.612784464496450128e-19 -3.540425354527102465e-19 -3.511384639254122165e-19 -3.545463670919787879e-19 -3.636463857762451081e-19
3.639999999999758792e-11 -3.619924939229222731e-19 -3.544783245111801249e-19 -3.513979038804874400e-19 -3.549383303003069407e-19 -3.644576720849072007e-19
3.659999999999756526e-11 -3.627176908895753005e-19 -3.549296984558447777e-19 -3.516706605065267080e-19 -3.553482947158074286e-19 -3.653017141052056447e-19
3.679999999999754260e-11 -3.634527243376599600e-19 -3.553964601170832467e-19 -3.519572386157044133e-19 -3.557767341462398572e-19 -3.661790215596848859e-19
3.699999999999751994e-11 -3.641962517611806070e-19 -3.558783309782120871e-19 -3.522581434320269487e-19 -3.562241057728572780e-19 -3.670900591197167148e-19
3.719999999999749727e-11 -3.649469216752073179e-19 -3.563749481561529454e-19 -3.525738783830033180e-19 -3.566908476682238128e-19 -3.680352443256344017e-19
3.739999999999746815e-11 -3.657033953001579750e-19 -3.568858621685159302e-19 -3.529049427516070550e-19 -3.571773763449836097e-19 -3.690149457848237809e-19
3.759999999999743902e-11 -3.664643688487175536e-19 -3.574105355951176378e-19 -3.532518291935137584e-19 -3.576840843444562968e-19 -3.700294816537191352e-19
3.779999999999741636e-11 -3.672285957494557991e-19 -3.579483427537667833e-19 -3.536150211534371822e-19 -3.582113379218296189e-19 -3.710791184188116937e-19
3.799999999999739370e-11 -3.679949080640489366e-19 -3.584985705109944254e-19 -3.539949901974963695e-19 -3.587594748271505263e-19 -3.721640699573258824e-19
3.819999999999736457e-11 -3.687622363184994666e-19 -3.590604203411191146e-19 -3.543921932958818538e-19 -3.593288022404326923e-19 -3.732844968863679592e-19
3.839999999999734191e-11 -3.695296269664067031e-19 -3.596330117476722243e-19 -3.548070700643827434e-19 -3.599195948632511829e-19 -3.744405061727219184e-19
3.859999999999731278e-11 -3.702962567174186656e-19 -3.602153871418338228e-19 -3.552400400095827999e-19 -3.605320932127434085e-19 -3.756321509811224660e-19
3.879999999999729012e-11 -3.710614430684608862e-19 -3.608065182617865559e-19 -3.556914997805075629e-19 -3.611665021346563437e-19 -3.768594307490333913e-19
3.899999999999726746e-11 -3.718246504717926422e-19 -3.614053141824397886e-19 -3.561618204435966050e-19 -3.618229895518161971e-19 -3.781222914318719412e-19
3.919999999999723833e-11 -3.725854917349498808e-19 -3.620106309251502378e-19 -3.566513447920730396e-19 -3.625016854847218239e-19 -3.794206259131646352e-19
3.939999999999721567e-11 -3.733437244451458733e-19 -3.626212826363487111e-19 -3.571603846836440372e-19 -3.632026813359487470e-19 -3.807542745195722772e-19
3.959999999999719301e-11 -3.740992424189214451e-19 -3.632360542242643328e-19 -3.576892184072486488e-19 -3.639260294715228134e-19 -3.821230256163836421e-19
3.979999999999716388e-11 -3.748520623713171872e-19 -3.638537152978591754e-19 -3.582380880422177073e-19 -3.646717430961558047e-19 -3.835266162510823008e-19
3.999999999999713476e-11 -3.756023062253912369e-19 -3.644730351526043758e-19 -3.588071968263139988e-19 -3.654397964174707825e-19 -3.849647327964822760e-19
4.019999999999711210e-11 -3.763501797093835916e-19 -3.650927984851286761e-19 -3.593967064676642207e-19 -3.662301251213252589e-19 -3.864370115843506649e-19
4.039999999999708943e-11 -3.770959479619874458e-19 -3.657118214557850525e-19 -3.600067344172303201e-19 -3.670426271232250416e-19 -3.879430394846210552e-19
4.059999999999706677e-11 -3.778399090900465378e-19 -3.663289676300080774e-19 -3.606373510531835487e-19 -3.678771636068513340e-19 -3.894823544233373792e-19
4.079999999999704411e-11 -3.785823666420567822e-19 -3.669431633238510528e-19 -3.612885767905681323e-19 -3.687335603186179777e-19 -3.910544458248116075e-19
4.099999999999700852e-11 -3.793236020154415269e-19 -3.675534118294177433e-19 -3.619603791151691001e-19 -3.696116091144268604e-19 -3.926587549568760133e-19
4.119999999999698586e-11 -3.800638478065050000e-19 -3.681588060150232552e-19 -3.626526695583603288e-19 -3.705110697161475630e-19 -3.942946751987280277e-19
4.139999999999696320e-11 -3.808032630655202792e-19 -3.687585388330734951e-19 -3.633653006699569850e-19 -3.714316716697232375e-19 -3.959615522170987593e-19
4.159999999999694053e-11 -3.815419113226210870e-19 -3.693519113148427950e-19 -3.640980630390777912e-19 -3.723731164617266417e-19 -3.976586840703143112e-19
4.179999999999691787e-11 -3.822797421498525830e-19 -3.699383377442384778e-19 -3.648506824664348332e-19 -3.733350797621522153e-19 -3.993853212488952506e-19
4.199999999999688228e-11 -3.830165768799336439e-19 -3.705173477813744515e-19 -3.656228173800839751e-19 -3.743172137782845278e-19 -4.011406666736320276e-19
4.219999999999685962e-11 -3.837520989554484897e-19 -3.710885854597272570e-19 -3.664140566403677759e-19 -3.753191496520307293e-19 -4.029238756688016930e-19
4.239999999999683696e-11 -3.844858492327411040e-19 -3.716518050913533393e-19 -3.672239178588066782e-19 -3.763404998992388992e-19 -4.047340559315487417e-19
4.259999999999681430e-11 -3.852172263835919981e-19 -3.722068642452559933e-19 -3.680518463933413076e-19 -3.773808608296971026e-19 -4.065702675265683910e-19
4.279999999999678517e-11 -3.859454923874486776e-19 -3.727537141092746464e-19 -3.688972151758865840e-19 -3.784398149289607087e-19 -4.084315229193210234e-19
4.299999999999676251e-11 -3.866697829394458261e-19 -3.732923876157556008e-19 -3.697593255064760777e-19 -3.795169331640960384e-19 -4.103167870825989945e-19
4.319999999999673338e-11 -3.873891224312590323e-19 -3.738229858281665853e-19 -3.706374089844381397e-19 -3.806117771798054725e-19 -4.122249777015660461e-19
4.339999999999671072e-11 -3.881024430063499830e-19 -3.743456631478249922e-19 -3.715306306740701099e-19 -3.817239013605464988e-19 -4.141549654917458173e-19
4.359999999999668160e-11 -3.888086070582957055e-19 -3.748606119133947037e-19 -3.724380936219713764e-19 -3.828528547323757843e-19 -4.161055746680564681e-19
4.379999999999665893e-11 -3.895064323798836712e-19 -3.753680469966588913e-19 -3.733588447991499881e-19 -3.839981826861422033e-19 -4.180755835943631012e-19
4.399999999999663627e-11 -3.901947190834778796e-19 -3.758681909827801022e-19 -3.742918824748083404e-19 -3.851594284950105787e-19 -4.200637256207801387e-19
4.419999999999661361e-11 -3.908722773057918459e-19 -3.763612604396762323e-19 -3.752361650299825426e-19 -3.863361346251897047e-19 -4.220686901697590214e-19
4.439999999999657802e-11 -3.915379546818693632e-19 -3.768474537732331675e-19 -3.761906211005093812e-19 -3.875278438213136642e-19 -4.240891240638481459e-19
4.459999999999655536e-11 -3.921906625499508561e-19 -3.773269410133861759e-19 -3.771541609185813398e-19 -3.887340999639084991e-19 -4.261236331511348379e-19
4.479999999999653270e-11 -3.928293999050090009e-19 -3.777998558342874507e-19 -3.781256886243936873e-19 -3.899544487044226386e-19 -4.281707842368276115e-19
4.499999999999651003e-11 -3.934532741890296343e-19 -3.782662899460307566e-19 -3.791041152241460296e-19 -3.911884378719368891e-19 -4.302291073455201676e-19
4.519999999999648737e-11 -3.940615181980432931e-19 -3.787262899328324992e-19 -3.800883718517871359e-19 -3.924356176614360749e-19 -4.322970983379296354e-19
4.539999999999645178e-11 -3.946535025036402981e-19 -3.791798564664629171e-19 -3.810774228421268196e-19 -3.936955406271232687e-19 -4.343732218809353947e-19
4.559999999999642912e-11 -3.952287430672068189e-19 -3.796269457620533974e-19 -3.820702781619459091e-19 -3.949677614782517176e-19 -4.364559147857580600e-19
4.579999999999640646e-11 -3.957869039231895991e-19 -3.800674730222163397e-19 -3.830660046428458593e-19 -3.962518367062243612e-19 -4.385435896994921533e-19
4.599999999999638379e-11 -3.963277950660368320e-19 -3.805013175914005845e-19 -3.840637355412318093e-19 -3.975473240586153823e-19 -4.406346391412745032e-19
4.619999999999636113e-11 -3.968513658729916411e-19 -3.809283294577733203e-19 -3.850626779184426190e-19 -3.988537818860711850e-19 -4.427274398532730490e-19
4.639999999999633201e-11 -3.973576946511507367e-19 -3.813483367535696037e-19 -3.860621174903613944e-19 -4.001707683825896761e-19 -4.448203574412999757e-19
4.659999999999630288e-11 -3.978469749648763141e-19 -3.817611538625190712e-19 -3.870614206494391770e-19 -4.014978407387452021e-19 -4.469117512487118755e-19
4.679999999999628022e-11 -3.983194995897993544e-19 -3.821665897999039733e-19 -3.880600335325992107e-19 -4.028345542386460949e-19 -4.489999794281734047e-19
4.699999999999625756e-11 -3.987756429279669604e-19 -3.825644565062601451e-19 -3.890574781588979714e-19 -4.041804613185395365e-19 -4.510834041468846103e-19
4.719999999999622843e-11 -3.992158427606539571e-19 -3.829545767764535068e-19 -3.900533457999388416e-19 -4.055351106133252442e-19 -4.531603968654206711e-19
4.739999999999620577e-11 -3.996405821457724471e-19 -3.833367915781441329e-19 -3.910472879224230608e-19 -4.068980460032604482e-19 -4.552293436299406727e-19
4.759999999999617664e-11 -4.000503721783480620e-19 -3.837109665468040490e-19 -3.920390051534441675e-19 -4.082688056896546405e-19 -4.572886503133445063e-19
4.779999999999615398e-11 -4.004457362387918300e-19 -3.840769975195048854e-19 -3.930282348128128042e-19 -4.096469213098080357e-19 -4.593367477417601874e-19
4.799999999999613132e-11 -4.008271961770373783e-19 -3.844348150117338475e-19 -3.940147376469784044e-19 -4.110319171080931530e-19 -4.613720966501163512e-19
4.819999999999610219e-11 -4.011952607764199005e-19 -3.847843875773670525e-19 -3.949982844019573879e-19 -4.124233091746751529e-19 -4.633931924127032488e-19
4.839999999999607953e-11 -4.015504166730606243e-19 -3.851257240463892352e-19 -3.959786428834942841e-19 -4.138206047683150992e-19 -4.653985694967891581e-19
4.859999999999605687e-11 -4.018931217620191016e-19 -3.854588746615230015e-19 -3.969555661058113746e-19 -4.152233017222515778e-19 -4.673868056094150661e-19
4.879999999999602774e-11 -4.022238010297755203e-19 -3.857839311837823555e-19 -3.979287820640103978e-19 -4.166308879555162927e-19 -4.693565254839010136e-19
4.899999999999599862e-11 -4.025428446091450758e-19 -3.861010260279389257e-19 -3.988979855784381726e-19 -4.180428410794842961e-19 -4.713064043068159863e-19
4.919999999999597596e-11 -4.028506078100397904e-19 -3.864103305408867725e-19 -3.998628325481369385e-19 -4.194586281186842990e-19 -4.732351707429561524e-19
4.939999999999595329e-11 -4.031474127993320669e-19 -3.867120525406931982e-19 -4.008229368324911112e-19 -4.208777053407774311e-19 -4.751416095711269403e-19
4.959999999999593063e-11 -4.034335515656622517e-19 -3.870064332237913750e-19 -4.017778698535461500e-19 -4.222995182030458071e-19 -4.770245639049773459e-19
4.979999999999590797e-11 -4.037092898185707640e-19 -3.872937435833969907e-19 -4.027271628822774903e-19 -4.237235014142233997e-19 -4.788829370313055538e-19
4.999999999999587238e-11 -4.039748714588226222e-19 -3.875742804592169693e-19 -4.036703118509466036e-19 -4.251490791150827872e-19 -4.807156938510390473e-19
5.019999999999584972e-11 -4.042305232781637209e-19 -3.878483623409070075e-19 -4.046067844033714266e-19 -4.265756651749115090e-19 -4.825218619515923057e-19
5.039999999999582706e-11 -4.044764596210726352e-19 -3.881163250603650609e-19 -4.055360288226382216e-19 -4.280026636020825815e-19 -4.843005323325711696e-19
5.059999999999580439e-11 -4.047128867358439402e-19 -3.883785174690685874e-19 -4.064574843569449776e-19 -4.294294690733559952e-19 -4.860508597998503674e-19
5.079999999999578173e-11 -4.049400066487640423e-19 -3.886352972099645512e-19 -4.073705924612436618e-19 -4.308554675691485362e-19 -4.877720630602842978e-19
5.099999999999574614e-11 -4.051580204269289098e-19 -3.888870266788801300e-19 -4.082748083865313162e-19 -4.322800371188333340e-19 -4.894634245421866704e-19
5.119999999999572348e-11 -4.053671307339587899e-19 -3.891340692389679232e-19 -4.091696126230270108e-19 -4.337025486500293228e-19 -4.911242899666993887e-19
5.139999999999570082e-11 -4.055675436669035830e-19 -3.893767857683669898e-19 -4.100545216919157057e-19 -4.351223669309195219e-19 -4.927540677057267958e-19
5.159999999999567816e-11 -4.057594698960694756e-19 -3.896155315697831966e-19 -4.109290978534418698e-19 -4.365388516105842732e-19 -4.943522279447564610e-19
5.179999999999564903e-11 -4.059431251321825716e-19 -3.898506536918983397e-19 -4.117929574076730782e-19 -4.379513583451850691e-19 -4.959183016829582417e-19
5.199999999999562637e-11 -4.061187300286088983e-19 -3.900824886652530177e-19 -4.126457773224393784e-19 -4.393592399979790484e-19 -4.974518795901740391e-19
5.219999999999559724e-11 -4.062865095989568995e-19 -3.903113606661438888e-19 -4.134873000491769683e-19 -4.407618479206430778e-19 -4.989526107497845529e-19
5.239999999999557458e-11 -4.064466922677388026e-19 -3.905375800897129604e-19 -4.143173364731873814e-19 -4.421585332902892742e-19 -5.004202012988615703e-19
5.259999999999554545e-11 -4.065995086665393620e-19 -3.907614425249058505e-19 -4.151357670342042435e-19 -4.435486485156681171e-19 -5.018544129910881522e-19
5.279999999999552279e-11 -4.067451902770826580e-19 -3.909832280813335610e-19 -4.159425411329559496e-19 -4.449315486760728878e-19 -5.032550616943516616e-19
5.299999999999550013e-11 -4.068839680423485837e-19 -3.912032010529805054e-19 -4.167376749832871223e-19 -4.463065930159295802e-19 -5.046220158365539284e-19
5.319999999999547747e-11 -4.070160710072463388e-19 -3.914216098557733712e-19 -4.175212481264103026e-19 -4.476731464618783999e-19 -5.059551948113354930e-19
5.339999999999544834e-11 -4.071417251034659750e-19 -3.916386872075259549e-19 -4.182933988368644972e-19 -4.490305811631989781e-19 -5.072545673484283172e-19
5.359999999999541922e-11 -4.072611520903781276e-19 -3.918546504945665043e-19 -4.190543186600637776e-19 -4.503782780464618523e-19 -5.085201498631175479e-19
5.379999999999539655e-11 -4.073745687376879801e-19 -3.920697022797554752e-19 -4.198042463196122194e-19 -4.517156283729659976e-19 -5.097520047853344529e-19
5.399999999999537389e-11 -4.074821862468938537e-19 -3.922840309112316864e-19 -4.205434612161738785e-19 -4.530420352874921472e-19 -5.109502388664686582e-19
5.419999999999535123e-11 -4.075842099146309449e-19 -3.924978111881946497e-19 -4.212722767297360865e-19 -4.543569153538053291e-19 -5.121150014814191019e-19
5.439999999999531564e-11 -4.076808390538095027e-19 -3.927112050438435174e-19 -4.219910334877519606e-19 -4.556597000648190988e-19 -5.132464829088946903e-19
5.459999999999529298e-11 -4.077722671310852033e-19 -3.929243622189250981e-19 -4.227000927779680142e-19 -4.569498373181246183e-19 -5.143449126073559969e-19
5.479999999999527032e-11 -4.078586820918109587e-19 -3.931374208964723152e-19 -4.233998302071103526e-19 -4.582267928517012290e-19 -5.154105574770190063e-19
5.499999999999524765e-11 -4.079402668357507602e-19 -3.933505082769091321e-19 -4.240906297213196365e-19 -4.594900516306252044e-19 -5.164437201099815526e-19
5.519999999999522499e-11 -4.080171998043534491e-19 -3.935637410817920703e-19 -4.247728780640002708e-19 -4.607391191749783212e-19 -5.174447370321383613e-19
5.539999999999519587e-11 -4.080896556268057714e-19 -3.937772259695455880e-19 -4.254469597217953330e-19 -4.619735228291134036e-19 -5.184139769327435635e-19
5.559999999999516674e-11 -4.081578057765031255e-19 -3.939910598634959049e-19 -4.261132523958302462e-19 -4.631928129539312034e-19 -5.193518388858927772e-19
5.579999999999514408e-11 -4.082218192042968208e-19 -3.942053301965837540e-19 -4.267721230234316713e-19 -4.643965640558822007e-19 -5.202587505638132461e-19
5.599999999999512142e-11 -4.082818629071545045e-19 -3.944201150621500107e-19 -4.274239243488583441e-19 -4.655843758231006391e-19 -5.211351664378198414e-19
5.619999999999509875e-11 -4.083381023967556250e-19 -3.946354832936763186e-19 -4.280689920414955551e-19 -4.667558740773588610e-19 -5.219815659804343253e-19
5.639999999999506963e-11 -4.083907020602667879e-19 -3.948514944758798422e-19 -4.287076423457470309e-19 -4.679107116379019683e-19 -5.227984518619330921e-19
5.659999999999504697e-11 -4.084398253682712197e-19 -3.950681989034307661e-19 -4.293401702372783064e-19 -4.690485690745120463e-19 -5.235863481450606527e-19
5.679999999999501784e-11 -4.084856349655327424e-19 -3.952856374984849373e-19 -4.299668480604668849e-19 -4.701691553647019050e-19 -5.243457984860349408e-19
5.699999999999499518e-11 -4.085282926054138144e-19 -3.955038417137186859e-19 -4.305879246153473553e-19 -4.712722084235686438e-19 -5.250773643439514063e-19
5.719999999999496605e-11 -4.085679589571549912e-19 -3.957228334231698113e-19 -4.312036246475736245e-19 -4.723574955244173292e-19 -5.257816231956571350e-19
5.739999999999494339e-11 -4.086047933032830203e-19 -3.959426248378887363e-19 -4.318141487227627255e-19 -4.734248135783114598e-19 -5.264591667782684185e-19
5.759999999999492073e-11 -4.086389531285365980e-19 -3.961632184545091481e-19 -4.324196734266891682e-19 -4.744739892855635338e-19 -5.271105993364564458e-19
5.779999999999489160e-11 -4.086705936424174065e-19 -3.963846070537279093e-19 -4.330203518619672500e-19 -4.755048791473080589e-19 -5.277365359182496726e-19
5.799999999999486248e-11 -4.086998672412598254e-19 -3.966067737753053448e-19 -4.336163144090901216e-19 -4.765173693235736109e-19 -5.283376006829500991e-19
5.819999999999483982e-11 -4.087269229553259586e-19 -3.968296922867723228e-19 -4.342076696997025284e-19 -4.775113753490008416e-19 -5.289144252555948434e-19
5.839999999999481715e-11 -4.087519058819083486e-19 -3.970533270507200093e-19 -4.347945057765951574e-19 -4.784868417048171627e-19 -5.294676471197350546e-19
5.859999999999478803e-11 -4.087749566497930884e-19 -3.972776337135065526e-19 -4.353768914053851290e-19 -4.794437412316675059e-19 -5.299979080580691782e-19
5.879999999999477183e-11 -4.087962109165479059e-19 -3.975025596191013562e-19 -4.359548775033263490e-19 -4.803820744188246477e-19 -5.305058526451212033e-19
5.899999999999474270e-11 -4.088157989285956608e-19 -3.977280444620729740e-19 -4.365284986519893425e-19 -4.813018685486782241e-19 -5.309921267915378771e-19
5.919999999999471358e-11 -4.088338451481681181e-19 -3.979540210671029481e-19 -4.370977746803736455e-19 -4.822031767219674670e-19 -5.314573763493041429e-19
5.939999999999468445e-11 -4.088504679682707721e-19 -3.981804163049408051e-19 -4.376627122659587907e-19 -4.830860767775712987e-19 -5.319022457814738610e-19
5.959999999999466825e-11 -4.088657795008907375e-19 -3.984071521250517255e-19 -4.382233065605138920e-19 -4.839506701128383000e-19 -5.323273768937815249e-19
5.979999999999463913e-11 -4.088798854621089618e-19 -3.986341467017833873e-19 -4.387795427977523541e-19 -4.847970804317173206e-19 -5.327334076354246183e-19
5.999999999999462293e-11 -4.088928851417791544e-19 -3.988613156587493978e-19 -4.393313978750970772e-19 -4.856254524281678871e-19 -5.331209709697120664e-19
6.019999999999458088e-11 -4.089048714442077605e-19 -3.990885733608939015e-19 -4.398788418830753883e-19 -4.864359504323813864e-19 -5.334906938168558076e-19
6.039999999999456468e-11 -4.089159310143875950e-19 -3.993158342413205218e-19 -4.404218395778772771e-19 -4.872287570359869820e-19 -5.338431960649321005e-19
6.059999999999453555e-11 -4.089261444201638519e-19 -3.995430141246926193e-19 -4.409603517764968323e-19 -4.880040717056790322e-19 -5.341790896602859960e-19
6.079999999999451935e-11 -4.089355863903018197e-19 -3.997700315253228809e-19 -4.414943366635832729e-19 -4.887621094188654959e-19 -5.344989777635127616e-19
6.099999999999449023e-11 -4.089443260954467419e-19 -3.999968088799406633e-19 -4.420237510078805447e-19 -4.895030993141431087e-19 -5.348034539841812405e-19
6.119999999999446110e-11 -4.089524274568861608e-19 -4.002232736802524775e-19 -4.425485512674920344e-19 -4.902272833961639996e-19 -5.350931016784363190e-19
6.139999999999443198e-11 -4.089599494802748179e-19 -4.004493594856063541e-19 -4.430686945931413887e-19 -4.909349152748766899e-19 -5.353684933272744588e-19
6.159999999999441578e-11 -4.089669465974138892e-19 -4.006750067822755804e-19 -4.435841397134790798e-19 -4.916262589769737687e-19 -5.356301899742158725e-19
6.179999999999438665e-11 -4.089734690064435429e-19 -4.009001636744046533e-19 -4.440948477048204638e-19 -4.923015878187014301e-19 -5.358787407360274130e-19
6.199999999999437045e-11 -4.089795629978718236e-19 -4.011247863878580229e-19 -4.446007826486921595e-19 -4.929611833379731116e-19 -5.361146823717798602e-19
6.219999999999434133e-11 -4.089852712885595046e-19 -4.013488395851392020e-19 -4.451019121639521443e-19 -4.936053343082862366e-19 -5.363385389212500475e-19
6.239999999999435098e-11 -4.089906333090931989e-19 -4.015722964885306816e-19 -4.455982078339470527e-19 -4.942343358122558297e-19 -5.365508213945878740e-19
6.259999999999446402e-11 -4.089956854863524557e-19 -4.017951388102034263e-19 -4.460896455168621125e-19 -4.948484883793237764e-19 -5.367520275259525013e-19
6.279999999999457707e-11 -4.090004614876204663e-19 -4.020173565141076070e-19 -4.465762055549619746e-19 -4.954480971896454440e-19 -5.369426415737946700e-19
6.299999999999470304e-11 -4.090049924526298781e-19 -4.022389474117241907e-19 -4.470578728825535302e-19 -4.960334713223075496e-19 -5.371231341788694409e-19
6.319999999999480316e-11 -4.090093071837224724e-19 -4.024599166206196366e-19 -4.475346370400261331e-19 -4.966049230624728404e-19 -5.372939622615926026e-19
6.339999999999491621e-11 -4.090134323208035780e-19 -4.026802759067359093e-19 -4.480064921088902714e-19 -4.971627672427046382e-19 -5.374555689719335598e-19
6.359999999999502926e-11 -4.090173924897638139e-19 -4.029000429327353620e-19 -4.484734365742295768e-19 -4.977073206174988453e-19 -5.376083836716957186e-19
6.379999999999514230e-11 -4.090212104290990167e-19 -4.031192404419378524e-19 -4.489354731142866226e-19 -4.982389012700579436e-19 -5.377528219657597885e-19
6.399999999999525535e-11 -4.090249070958643615e-19 -4.033378954042642201e-19 -4.493926083495832004e-19 -4.987578280372087950e-19 -5.378892857566486521e-19
6.419999999999536840e-11 -4.090285017619960408e-19 -4.035560381400166433e-19 -4.498448525434613246e-19 -4.992644199485130044e-19 -5.380181633374281586e-19
6.439999999999548144e-11 -4.090320120928807802e-19 -4.037737014533934163e-19 -4.502922192712830019e-19 -4.997589956840218248e-19 -5.381398295172604230e-19
6.459999999999559449e-11 -4.090354542200801085e-19 -4.039909197896551574e-19 -4.507347250696864174e-19 -5.002418730319341894e-19 -5.382546457616617929e-19
6.479999999999572046e-11 -4.090388428008268120e-19 -4.042077284307971455e-19 -4.511723890798954279e-19 -5.007133683580528933e-19 -5.383629603692618098e-19
6.499999999999583351e-11 -4.090421910829275692e-19 -4.044241627449701248e-19 -4.516052326847711303e-19 -5.011737960805722305e-19 -5.384651086626572812e-19
6.519999999999593363e-11 -4.090455109567490968e-19 -4.046402574901781474e-19 -4.520332791568014606e-19 -5.016234681454684481e-19 -5.385614131969284790e-19
6.539999999999604668e-11 -4.090488130186046931e-19 -4.048560461889614288e-19 -4.524565533215822027e-19 -5.020626935171065869e-19 -5.386521839898137677e-19
6.559999999999615972e-11 -4.090521066191690829e-19 -4.050715605577930417e-19 -4.528750812440148225e-19 -5.024917776673181336e-19 -5.387377187588969289e-19
6.579999999999627277e-11 -4.090553999250398061e-19 -4.052868300000553254e-19 -4.532888899399932148e-19 -5.029110220854019766e-19 -5.388183031812184735e-19
6.599999999999638582e-11 -4.090586999824192459e-19 -4.055018811454060723e-19 -4.536980071237547240e-19 -5.033207237949606792e-19 -5.388942111530792577e-19
6.619999999999649886e-11 -4.090620127718359808e-19 -4.057167374343035838e-19 -4.541024609828179931e-19 -5.037211748949474257e-19 -5.389657050626652075e-19
6.639999999999661191e-11 -4.090653432780984597e-19 -4.059314187239500881e-19 -4.545022799955918128e-19 -5.041126621186533901e-19 -5.390330360712769053e-19
6.659999999999673788e-11 -4.090686955529936516e-19 -4.061459409137781004e-19 -4.548974927820115505e-19 -5.044954664200676729e-19 -5.390964443993206536e-19
6.679999999999685093e-11 -4.090720727823005480e-19 -4.063603155563063101e-19 -4.552881279886482812e-19 -5.048698625921290012e-19 -5.391561596106156975e-19
6.699999999999696397e-11 -4.090754773529130107e-19 -4.065745494656059201e-19 -4.556742142098151855e-19 -5.052361189123271743e-19 -5.392124009138056317e-19
6.719999999999706410e-11 -4.090789109182306302e-19 -4.067886442765516748e-19 -4.560557799395047163e-19 -5.055944968310336724e-19 -5.392653774494047769e-19
6.739999999999717714e-11 -4.090823744660556528e-19 -4.070025959683222848e-19 -4.564328535512805419e-19 -5.059452506939686039e-19 -5.393152885870621928e-19
6.759999999999729019e-11 -4.090858683806570840e-19 -4.072163943296634739e-19 -4.568054633084171817e-19 -5.062886275030900504e-19 -5.393623242211146948e-19
6.779999999999740324e-11 -4.090893925073854936e-19 -4.074300223667765622e-19 -4.571736373873327001e-19 -5.066248667381714876e-19 -5.394066650679887634e-19
6.799999999999751628e-11 -4.090929462064927432e-19 -4.076434556533322285e-19 -4.575374039291781100e-19 -5.069542001866259411e-19 -5.394484829520142292e-19
6.819999999999764225e-11 -4.090965284158612573e-19 -4.078566616328300251e-19 -4.578967910989724743e-19 -5.072768518488838922e-19 -5.394879411064853534e-19
6.839999999999775530e-11 -4.091001376974148429e-19 -4.080695988873870074e-19 -4.582518271599380233e-19 -5.075930378702628330e-19 -5.395251944510837172e-19
6.859999999999786835e-11 -4.091037722857030163e-19 -4.082822163995508383e-19 -4.586025405537410417e-19 -5.079029665209192977e-19 -5.395603898865270149e-19
6.879999999999798139e-11 -4.091074301375404995e-19 -4.084944528421099437e-19 -4.589489599861597351e-19 -5.082068382123215348e-19 -5.395936665694855383e-19
6.899999999999808152e-11 -4.091111089657322277e-19 -4.087062359258402619e-19 -4.592911145146867915e-19 -5.085048455538482541e-19 -5.396251561926637164e-19
6.919999999999819456e-11 -4.091148062795681449e-19 -4.089174818709829308e-19 -4.596290336329267124e-19 -5.087971734457223544e-19 -5.396549832581197161e-19
6.939999999999830761e-11 -4.091185194155451565e-19 -4.091280950362012682e-19 -4.599627473569232152e-19 -5.090839992066551084e-19 -5.396832653457050238e-19
6.959999999999842066e-11 -4.091222455682727202e-19 -4.093379677666904297e-19 -4.602922863026320765e-19 -5.093654927268504149e-19 -5.397101133760940908e-19
6.979999999999853370e-11 -4.091259818157005058e-19 -4.095469805162500706e-19 -4.606176817517616474e-19 -5.096418166551423081e-19 -5.397356318716942035e-19
6.999999999999865967e-11 -4.091297251427466186e-19 -4.097550022858374682e-19 -4.609389657269704987e-19 -5.099131266064557459e-19 -5.397599192084539867e-19
7.019999999999877272e-11 -4.091334724629212187e-19 -4.099618914136657407e-19 -4.612561710387386822e-19 -5.101795713926826619e-19 -5.397830678682778044e-19
7.039999999999888577e-11 -4.091372206350415704e-19 -4.101674967454556005e-19 -4.615693313344812553e-19 -5.104412932633700532e-19 -5.398051646746920809e-19
7.059999999999899881e-11 -4.091409664816442699e-19 -4.103716591983692872e-19 -4.618784811318587800e-19 -5.106984281730230708e-19 -5.398262910419333318e-19
7.079999999999911186e-11 -4.091447068058819099e-19 -4.105742136828567703e-19 -4.621836558460934614e-19 -5.109511060479887399e-19 -5.398465231969023456e-19
7.099999999999922491e-11 -4.091484384015180784e-19 -4.107749913908888904e-19 -4.624848918036361245e-19 -5.111994510698685884e-19 -5.398659324122374329e-19
7.119999999999933795e-11 -4.091521580708602701e-19 -4.109738223523473078e-19 -4.627822262465490526e-19 -5.114435819511364583e-19 -5.398845852272722284e-19
7.139999999999945100e-11 -4.091558626344197731e-19 -4.111705382299910935e-19 -4.630756973249391056e-19 -5.116836122346945686e-19 -5.399025436609936610e-19
7.159999999999956405e-11 -4.091595489433077246e-19 -4.113649752473411346e-19 -4.633653440856435547e-19 -5.119196505633441437e-19 -5.399198654257161771e-19
7.179999999999967709e-11 -4.091632138904436382e-19 -4.115569771580340963e-19 -4.636512064433949637e-19 -5.121518009746464436e-19 -5.399366041284499467e-19
7.199999999999979014e-11 -4.091668544212598662e-19 -4.117463981646075311e-19 -4.639333251439083339e-19 -5.123801631719561887e-19 -5.399528094736341670e-19
7.219999999999990319e-11 -4.091704675457937442e-19 -4.119331056842713449e-19 -4.642117417327845578e-19 -5.126048327951171764e-19 -5.399685274520865835e-19
7.240000000000000331e-11 -4.091740503481377437e-19 -4.121169828707074670e-19 -4.644864984954033974e-19 -5.128259016836987711e-19 -5.399838005346651820e-19
7.260000000000011636e-11 -4.091775999891661558e-19 -4.122979308194528552e-19 -4.647576384077731741e-19 -5.130434581291342229e-19 -5.399986678482044897e-19
7.280000000000022940e-11 -4.091811137300192545e-19 -4.124758703850432868e-19 -4.650252050751541742e-19 -5.132575871098288544e-19 -5.400131653565763900e-19
7.300000000000034245e-11 -4.091845889309289135e-19 -4.126507435688949550e-19 -4.652892426678005739e-19 -5.134683705252959420e-19 -5.400273260329199702e-19
7.320000000000045550e-11 -4.091880230571242292e-19 -4.128225144568219839e-19 -4.655497958533163873e-19 -5.136758874092011600e-19 -5.400411800192407366e-19
7.340000000000056854e-11 -4.091914136979907682e-19 -4.129911696900001113e-19 -4.658069097274725957e-19 -5.138802141293410354e-19 -5.400547547935828742e-19
7.360000000000069451e-11 -4.091947585594314141e-19 -4.131567184849036268e-19 -4.660606297439566385e-19 -5.140814245795110220e-19 -5.400680753211109395e-19
7.380000000000080756e-11 -4.091980554854529611e-19 -4.133191922310432692e-19 -4.663110016448381567e-19 -5.142795903484085937e-19 -5.400811642032932609e-19
7.400000000000092061e-11 -4.092013024501411968e-19 -4.134786436976783787e-19 -4.665580713877027817e-19 -5.144747808855540349e-19 -5.400940418241807476e-19
7.420000000000103365e-11 -4.092044975723771260e-19 -4.136351459028399597e-19 -4.668018850852025870e-19 -5.146670636441258796e-19 -5.401067264880138139e-19
7.440000000000114670e-11 -4.092076391141653112e-19 -4.137887906920484519e-19 -4.670424889348536307e-19 -5.148565042158004666e-19 -5.401192345517829810e-19
7.460000000000125975e-11 -4.092107254868954082e-19 -4.139396870946912679e-19 -4.672799291591250894e-19 -5.150431664496773433e-19 -5.401315805553290088e-19
7.480000000000137279e-11 -4.092137552500252149e-19 -4.140879594924326009e-19 -4.675142519493549268e-19 -5.152271125601906610e-19 -5.401437773450703162e-19
7.500000000000148584e-11 -4.092167271186347948e-19 -4.142337456845329216e-19 -4.677455034144278084e-19 -5.154084032258806852e-19 -5.401558361899309639e-19
7.520000000000159889e-11 -4.092196399565855736e-19 -4.143771948707555730e-19 -4.679737295302504486e-19 -5.155870976659011693e-19 -5.401677668941158900e-19
7.540000000000171193e-11 -4.092224927821885920e-19 -4.145184656218328690e-19 -4.681989760982195082e-19 -5.157632537234490999e-19 -5.401795779090370024e-19
7.560000000000182498e-11 -4.092252847650310061e-19 -4.146577238653837852e-19 -4.684212887079988586e-19 -5.159369279227645186e-19 -5.401912764349620283e-19
7.580000000000193803e-11 -4.092280152248441226e-19 -4.147951409236308342e-19 -4.686407127060538338e-19 -5.161081755224228338e-19 -5.402028685192919262e-19
7.600000000000205107e-11 -4.092306836268582477e-19 -4.149308916396517010e-19 -4.688572931623351466e-19 -5.162770505682785384e-19 -5.402143591515657588e-19
7.620000000000216412e-11 -4.092332895821772331e-19 -4.150651526066991370e-19 -4.690710748533249270e-19 -5.164436059243623260e-19 -5.402257523495045017e-19
7.640000000000226424e-11 -4.092358328442234976e-19 -4.151981005202943145e-19 -4.692821022394859123e-19 -5.166078933080299866e-19 -5.402370512525635719e-19
7.660000000000237729e-11 -4.092383132997480753e-19 -4.153299106742310589e-19 -4.694904194495268884e-19 -5.167699633131038992e-19 -5.402482581932056215e-19
7.680000000000249034e-11 -4.092407309685762482e-19 -4.154607555974488081e-19 -4.696960702698825862e-19 -5.169298654300303925e-19 -5.402593747793646200e-19
7.700000000000261631e-11 -4.092430859998663314e-19 -4.155908038444175963e-19 -4.698990981318420180e-19 -5.170876480599016705e-19 -5.402704019649060023e-19
7.720000000000272935e-11 -4.092453786619364290e-19 -4.157202189381130703e-19 -4.700995461100869850e-19 -5.172433585243981366e-19 -5.402813401181347887e-19
7.740000000000284240e-11 -4.092476093391256505e-19 -4.158491584641389702e-19 -4.702974569094403320e-19 -5.173970430721810372e-19 -5.402921890874111516e-19
7.760000000000295545e-11 -4.092497785275181605e-19 -4.159777733134286530e-19 -4.704928728664872906e-19 -5.175487468836096411e-19 -5.403029482590948107e-19
7.780000000000306850e-11 -4.092518868249131286e-19 -4.161062070686849785e-19 -4.706858359424470354e-19 -5.176985140699554608e-19 -5.403136166191971318e-19
7.800000000000318154e-11 -4.092539349244994456e-19 -4.162345955247410352e-19 -4.708763877189543191e-19 -5.178463876747787144e-19 -5.403241928004066545e-19
7.820000000000329459e-11 -4.092559236145346228e-19 -4.163630663382012236e-19 -4.710645693974616644e-19 -5.179924096705226071e-19 -5.403346751386721439e-19
7.840000000000340764e-11 -4.092578537638915546e-19 -4.164917387983223264e-19 -4.712504217893414318e-19 -5.181366209553942880e-19 -5.403450617155552342e-19
7.860000000000352068e-11 -4.092597263217514289e-19 -4.166207237022426186e-19 -4.714339853163096207e-19 -5.182790613501463322e-19 -5.403553504015579784e-19
7.880000000000363373e-11 -4.092615423020227612e-19 -4.167501233359390908e-19 -4.716152999967898036e-19 -5.184197695961631368e-19 -5.403655389015536100e-19
7.900000000000374678e-11 -4.092633027890381510e-19 -4.168800315400638715e-19 -4.717944054438513225e-19 -5.185587833502539765e-19 -5.403756247860786672e-19
7.920000000000385982e-11 -4.092650089217147118e-19 -4.170105338571542234e-19 -4.719713408525844319e-19 -5.186961391830071042e-19 -5.403856055282557668e-19
7.940000000000397287e-11 -4.092666618873698134e-19 -4.171417077487819630e-19 -4.721461449898094784e-19 -5.188318725781730679e-19 -5.403954785364222270e-19
7.960000000000408592e-11 -4.092682629227654178e-19 -4.172736228640926134e-19 -4.723188561824559350e-19 -5.189660179298102904e-19 -5.404052411811794653e-19
7.980000000000419896e-11 -4.092698132986655395e-19 -4.174063413653995583e-19 -4.724895123023109621e-19 -5.190986085504278042e-19 -5.404148908262132699e-19
8.000000000000432493e-11 -4.092713143200471828e-19 -4.175399182865848222e-19 -4.726581507531876102e-19 -5.192296766657966041e-19 -5.404244248479794039e-19
8.020000000000443798e-11 -4.092727673174900869e-19 -4.176744019226718470e-19 -4.728248084515003724e-19 -5.193592534231669160e-19 -5.404338406603862268e-19
8.040000000000452518e-11 -4.092741736426531016e-19 -4.178098342385172630e-19 -4.729895218139764989e-19 -5.194873689047713732e-19 -5.404431357345580104e-19
8.060000000000465115e-11 -4.092755346617948296e-19 -4.179462512932182483e-19 -4.731523267373361847e-19 -5.196140521260057833e-19 -5.404523076145971340e-19
8.080000000000476420e-11 -4.092768517526723011e-19 -4.180836836674214949e-19 -4.733132585794716116e-19 -5.197393310551285984e-19 -5.404613539371924593e-19
8.100000000000487724e-11 -4.092781262994244040e-19 -4.182221568877804493e-19 -4.734723521430966697e-19 -5.198632326238818413e-19 -5.404702724420627812e-19
8.120000000000499029e-11 -4.092793596829002974e-19 -4.183616918521985263e-19 -4.736296416581025503e-19 -5.199857827440546807e-19 -5.404790609867292887e-19
8.140000000000510334e-11 -4.092805532844857524e-19 -4.185023052336516955e-19 -4.737851607610095174e-19 -5.201070063259182403e-19 -5.404877175578103735e-19
8.160000000000521638e-11 -4.092817084777893461e-19 -4.186440098762904971e-19 -4.739389424818833922e-19 -5.202269272980299360e-19 -5.404962402748179267e-19
8.180000000000532943e-11 -4.092828266251156987e-19 -4.187868151703599091e-19 -4.740910192241181031e-19 -5.203455686300408199e-19 -5.405046274071553079e-19
8.200000000000544248e-11 -4.092839090731306387e-19 -4.189307274063844122e-19 -4.742414227524453273e-19 -5.204629523564844746e-19 -5.405128773714005317e-19
8.220000000000555552e-11 -4.092849571551022145e-19 -4.190757501054796125e-19 -4.743901841768567314e-19 -5.205790996032510387e-19 -5.405209887425114247e-19
8.240000000000566857e-11 -4.092859721787248695e-19 -4.192218843312317513e-19 -4.745373339406985468e-19 -5.206940306147557225e-19 -5.405289602558372594e-19
8.260000000000578162e-11 -4.092869554341100287e-19 -4.193691289699845015e-19 -4.746829018104980371e-19 -5.208077647844628721e-19 -5.405367908088854095e-19
8.280000000000589466e-11 -4.092879081850132477e-19 -4.195174809959321495e-19 -4.748269168658452398e-19 -5.209203206808834234e-19 -5.405444794656418849e-19
8.300000000000600771e-11 -4.092888316675327166e-19 -4.196669357070476512e-19 -4.749694074909468973e-19 -5.210317160857164039e-19 -5.405520254555237223e-19
8.320000000000612076e-11 -4.092897270917282453e-19 -4.198174869428554270e-19 -4.751104013715889760e-19 -5.211419680213630569e-19 -5.405594281735418224e-19
8.340000000000624673e-11 -4.092905956361908153e-19 -4.199691272754268449e-19 -4.752499254892317656e-19 -5.212510927830397971e-19 -5.405666871815615671e-19
8.360000000000635977e-11 -4.092914384489238367e-19 -4.201218481901514727e-19 -4.753880061204170773e-19 -5.213591059756017027e-19 -5.405738022054697773e-19
8.380000000000647282e-11 -4.092922566477259750e-19 -4.202756402399860101e-19 -4.755246688348303735e-19 -5.214660225445638539e-19 -5.405807731323690174e-19
8.400000000000658587e-11 -4.092930513146963771e-19 -4.204304931872228590e-19 -4.756599385023220341e-19 -5.215718568107169385e-19 -5.405876000100438240e-19
8.420000000000669891e-11 -4.092938235021241644e-19 -4.205863961294885049e-19 -4.757938392907511817e-19 -5.216766225032181951e-19 -5.405942830409975457e-19
8.440000000000681196e-11 -4.092945742259969901e-19 -4.207433376128273343e-19 -4.759263946757253021e-19 -5.217803327927369560e-19 -5.406008225819851119e-19
8.460000000000691208e-11 -4.092953044710023902e-19 -4.209013057307403672e-19 -4.760576274468843607e-19 -5.218830003236663077e-19 -5.406072191381818953e-19
8.480000000000702513e-11 -4.092960151850933391e-19 -4.210602882178979749e-19 -4.761875597169561403e-19 -5.219846372485892436e-19 -5.406134733553398803e-19
8.500000000000713818e-11 -4.092967072835239870e-19 -4.212202725286661587e-19 -4.763162129332191833e-19 -5.220852552548954013e-19 -5.406195860236136192e-19
8.520000000000725122e-11 -4.092973816480256033e-19 -4.213812459123282214e-19 -4.764436078893158684e-19 -5.221848656004438925e-19 -5.406255580647671464e-19
8.540000000000736427e-11 -4.092980391258203559e-19 -4.215431954779356440e-19 -4.765697647385670380e-19 -5.222834791393871351e-19 -5.406313905271684864e-19
8.560000000000747732e-11 -4.092986805301190673e-19 -4.217061082588810973e-19 -4.766947030098920246e-19 -5.223811063539328074e-19 -5.406370845869401079e-19
8.580000000000759036e-11 -4.092993066436931412e-19 -4.218699712624685092e-19 -4.768184416227163111e-19 -5.224777573792192565e-19 -5.406426415334073679e-19
8.600000000000770341e-11 -4.092999182134706916e-19 -4.220347715292960805e-19 -4.769409989071833952e-19 -5.225734420275415781e-19 -5.406480627678059232e-19
8.620000000000781646e-11 -4.093005159572320866e-19 -4.222004961722234815e-19 -4.770623926168702606e-19 -5.226681698213320110e-19 -5.406533497987989367e-19
8.640000000000792950e-11 -4.093011005572199052e-19 -4.223671324251863275e-19 -4.771826399541129704e-19 -5.227619500090817931e-19 -5.406585042352749652e-19
8.660000000000804255e-11 -4.093016726716076577e-19 -4.225346676852670595e-19 -4.773017575867793022e-19 -5.228547915917608753e-19 -5.406635277757811527e-19
8.680000000000815560e-11 -4.093022329191043833e-19 -4.227030895463628958e-19 -4.774197616687056572e-19 -5.229467033438359804e-19 -5.406684222081732889e-19
8.700000000000828157e-11 -4.093027818983315753e-19 -4.228723858392652527e-19 -4.775366678629207907e-19 -5.230376938339132979e-19 -5.406731894028702394e-19
8.720000000000839461e-11 -4.093033201722611862e-19 -4.230425446629029024e-19 -4.776524913615084083e-19 -5.231277714428393367e-19 -5.406778313014318331e-19
8.740000000000850766e-11 -4.093038482786064046e-19 -4.232135544134492259e-19 -4.777672469090283043e-19 -5.232169443830974470e-19 -5.406823499187470072e-19
8.760000000000862071e-11 -4.093043667272367204e-19 -4.233854038177171646e-19 -4.778809488253388238e-19 -5.233052207142079413e-19 -5.406867473294969278e-19
8.780000000000873375e-11 -4.093048760012522562e-19 -4.235580819555930782e-19 -4.779936110266148251e-19 -5.233926083612411924e-19 -5.406910256659688661e-19
8.800000000000884680e-11 -4.093053765587965495e-19 -4.237315782835666972e-19 -4.781052470510699187e-19 -5.234791151242179047e-19 -5.406951871145379098e-19
8.820000000000895985e-11 -4.093058688313178227e-19 -4.239058826618019462e-19 -4.782158700792230282e-19 -5.235647486985845421e-19 -5.406992339028378625e-19
8.840000000000907289e-11 -4.093063532270231868e-19 -4.240809853676230760e-19 -4.783254929588930123e-19 -5.236495166824874694e-19 -5.407031683009713053e-19
8.860000000000917302e-11 -4.093068301321228885e-19 -4.242568771165227068e-19 -4.784341282261639536e-19 -5.237334265918703166e-19 -5.407069926153717541e-19
8.880000000000928606e-11 -4.093072999066482010e-19 -4.244335490756417979e-19 -4.785417881290177632e-19 -5.238164858693856427e-19 -5.407107091793287590e-19
8.900000000000939911e-11 -4.093077628909870199e-19 -4.246109928779889321e-19 -4.786484846481532906e-19 -5.238987018959978924e-19 -5.407143203507731804e-19
8.920000000000951216e-11 -4.093082194044474076e-19 -4.247892006313779314e-19 -4.787542295226983555e-19 -5.239800819986599609e-19 -5.407178285078410026e-19
8.940000000000962520e-11 -4.093086697461270549e-19 -4.249681649283950252e-19 -4.788590342622086763e-19 -5.240606334608585267e-19 -5.407212360435019148e-19
8.960000000000973825e-11 -4.093091141941899014e-19 -4.251478788511181496e-19 -4.789629101773124010e-19 -5.241403635274917581e-19 -5.407245453604685970e-19
8.980000000000985130e-11 -4.093095530090463758e-19 -4.253283359757639275e-19 -4.790658683928050821e-19 -5.242192794147918971e-19 -5.407277588672777413e-19
9.000000000000996434e-11 -4.093099864330576687e-19 -4.255095303769557212e-19 -4.791679198681044014e-19 -5.242973883145810827e-19 -5.407308789729222925e-19
9.020000000001007739e-11 -4.093104146911787052e-19 -4.256914566237829401e-19 -4.792690754143100570e-19 -5.243746974013013807e-19 -5.407339080873051974e-19
9.040000000001020336e-11 -4.093108379923097620e-19 -4.258741097822740781e-19 -4.793693457113266288e-19 -5.244512138361271256e-19 -5.407368486099499886e-19
9.060000000001031641e-11 -4.093112565266416690e-19 -4.260574854091918015e-19 -4.794687413232848849e-19 -5.245269447718754639e-19 -5.407397029330015759e-19
9.080000000001042945e-11 -4.093116704737336418e-19 -4.262415795503862304e-19 -4.795672727113708823e-19 -5.246018973572815338e-19 -5.407424734344058541e-19
9.100000000001054250e-11 -4.093120799963487163e-19 -4.264263887314383857e-19 -4.796649502481460262e-19 -5.246760787393119881e-19 -5.407451624755709503e-19
9.120000000001065555e-11 -4.093124852431581877e-19 -4.266119099525172341e-19 -4.797617842284201969e-19 -5.247494960682505090e-19 -5.407477723979413797e-19
9.140000000001076859e-11 -4.093128863506493892e-19 -4.267981406788349239e-19 -4.798577848785329983e-19 -5.248221564967565093e-19 -5.407503055213675528e-19
9.160000000001088164e-11 -4.093132834429788870e-19 -4.269850788300931219e-19 -4.799529623662563123e-19 -5.248940671856461006e-19 -5.407527641404060649e-19
9.180000000001099469e-11 -4.093136766323522747e-19 -4.271727227720252923e-19 -4.800473268065260583e-19 -5.249652353003160260e-19 -5.407551505216758747e-19
9.200000000001110773e-11 -4.093140660198315704e-19 -4.273610713038017889e-19 -4.801408882687403131e-19 -5.250356680189625666e-19 -5.407574669014392409e-19
9.220000000001122078e-11 -4.093144516978189929e-19 -4.275501236445198895e-19 -4.802336567789519811e-19 -5.251053725263693578e-19 -5.407597154845411121e-19
9.240000000001133383e-11 -4.093148337447610874e-19 -4.277398794233144835e-19 -4.803256423238815664e-19 -5.251743560179097612e-19 -5.407618984420810626e-19
9.260000000001143395e-11 -4.093152122356854882e-19 -4.279303386629417812e-19 -4.804168548523291680e-19 -5.252426256985761949e-19 -5.407640179073830918e-19
9.280000000001154700e-11 -4.093155872334184856e-19 -4.281215017680231492e-19 -4.805073042736412468e-19 -5.253101887823962891e-19 -5.407660759788609263e-19
9.300000000001166004e-11 -4.093159587926234121e-19 -4.283133695098142781e-19 -4.805970004581956716e-19 -5.253770524922886327e-19 -5.407680747153134543e-19
9.320000000001177309e-11 -4.093163269621028994e-19 -4.285059430110247142e-19 -4.806859532324307008e-19 -5.254432240571416201e-19 -5.407700161350412054e-19
9.340000000001188614e-11 -4.093166917861449101e-19 -4.286992237315085849e-19 -4.807741723776479210e-19 -5.255087107150278276e-19 -5.407719022136960502e-19
9.360000000001199918e-11 -4.093170532966915219e-19 -4.288932134520458132e-19 -4.808616676231605583e-19 -5.255735197055693384e-19 -5.407737348868305530e-19
9.380000000001211223e-11 -4.093174115238368348e-19 -4.290879142588415114e-19 -4.809484486425375299e-19 -5.256376582732362830e-19 -5.407755160463116019e-19
9.400000000001223820e-11 -4.093177664934251434e-19 -4.292833285276280067e-19 -4.810345250413214039e-19 -5.257011336630792671e-19 -5.407772475379883966e-19
9.420000000001235125e-11 -4.093181182271038039e-19 -4.294794589051016215e-19 -4.811199063564215383e-19 -5.257639531189279532e-19 -5.407789311671370518e-19
9.440000000001246429e-11 -4.093184667369636602e-19 -4.296763082938742751e-19 -4.812046020439569374e-19 -5.258261238809656405e-19 -5.407805686899586763e-19
9.460000000001257734e-11 -4.093188120369489264e-19 -4.298738798341823010e-19 -4.812886214706644856e-19 -5.258876531841890026e-19 -5.407821618181900490e-19
9.480000000001269039e-11 -4.093191541368200230e-19 -4.300721768869916119e-19 -4.813719739064287469e-19 -5.259485482540482637e-19 -5.407837122186887739e-19
9.500000000001280343e-11 -4.093194930415065121e-19 -4.302712030156188872e-19 -4.814546685120464353e-19 -5.260088163065332872e-19 -5.407852215138892435e-19
9.520000000001291648e-11 -4.093198287535611175e-19 -4.304709619668220704e-19 -4.815367143308047086e-19 -5.260684645426977724e-19 -5.407866912761770942e-19
9.540000000001302953e-11 -4.093201612766862470e-19 -4.306714576504688083e-19 -4.816181202800472320e-19 -5.261275001481713195e-19 -5.407881230364037423e-19
9.560000000001314257e-11 -4.093204906089592928e-19 -4.308726941258575337e-19 -4.816988951414421656e-19 -5.261859302882355011e-19 -5.407895182766756061e-19
9.580000000001325562e-11 -4.093208167503021104e-19 -4.310746755768514466e-19 -4.817790475473259727e-19 -5.262437621072960611e-19 -5.407908784337748466e-19
9.600000000001336867e-11 -4.093211396972484110e-19 -4.312774062945561707e-19 -4.818585859757862317e-19 -5.263010027245381128e-19 -5.407922049010660375e-19
9.620000000001348171e-11 -4.093214594470806593e-19 -4.314808906587905261e-19 -4.819375187416166989e-19 -5.263576592314941715e-19 -5.407934990247793138e-19
9.640000000001359476e-11 -4.093217759976170175e-19 -4.316851331164624763e-19 -4.820158539850463812e-19 -5.264137386896300004e-19 -5.407947621083413062e-19
9.660000000001370781e-11 -4.093220893441044830e-19 -4.318901381621222920e-19 -4.820935996658882718e-19 -5.264692481265107590e-19 -5.407959954088204524e-19
9.680000000001380793e-11 -4.093223994823172766e-19 -4.320959103203203100e-19 -4.821707635559443497e-19 -5.265241945354959352e-19 -5.407972001431050913e-19
9.700000000001392098e-11 -4.093227064110916552e-19 -4.323024541227089743e-19 -4.822473532317721715e-19 -5.265785848703198750e-19 -5.407983774809471971e-19
9.720000000001403402e-11 -4.093230101270792933e-19 -4.325097740903297219e-19 -4.823233760715042947e-19 -5.266324260445062035e-19 -5.407995285536071078e-19
9.740000000001416000e-11 -4.093233106293008554e-19 -4.327178747170967849e-19 -4.823988392422885180e-19 -5.266857249278973954e-19 -5.408006544469225855e-19
9.760000000001427304e-11 -4.093236079172817926e-19 -4.329267604474047885e-19 -4.824737497058188634e-19 -5.267384883444879113e-19 -5.408017562105909314e-19
9.780000000001438609e-11 -4.093239019888750780e-19 -4.331364356593248192e-19 -4.825481142084698071e-19 -5.267907230711350762e-19 -5.408028348492864046e-19
9.800000000001449914e-11 -4.093241928498114124e-19 -4.333469046479462390e-19 -4.826219392800594478e-19 -5.268424358337429461e-19 -5.408038913294891849e-19
9.820000000001461218e-11 -4.093244805004019781e-19 -4.335581716079783629e-19 -4.826952312315571681e-19 -5.268936333051704587e-19 -5.408049265827072601e-19
9.840000000001472523e-11 -4.093247649460996124e-19 -4.337702406193422408e-19 -4.827679961562019260e-19 -5.269443221049894405e-19 -5.408059414966205195e-19
9.860000000001483828e-11 -4.093250461920499185e-19 -4.339831156306915338e-19 -4.828402399268202048e-19 -5.269945087958121474e-19 -5.408069369262112803e-19
9.880000000001495132e-11 -4.093253242470119777e-19 -4.341968004467277620e-19 -4.829119681982941888e-19 -5.270441998812343715e-19 -5.408079136894074491e-19
9.900000000001506437e-11 -4.093255991192094627e-19 -4.344112987138291112e-19 -4.829831864082129196e-19 -5.270934018077110078e-19 -5.408088725682547393e-19
9.920000000001517742e-11 -4.093258708188454689e-19 -4.346266139110875888e-19 -4.830538997809100090e-19 -5.271421209552160643e-19 -5.408098143111099195e-19
9.940000000001529046e-11 -4.093261393616729476e-19 -4.348427493373236334e-19 -4.831241133282073365e-19 -5.271903636445085221e-19 -5.408107396328930149e-19
9.960000000001540351e-11 -4.093264047582922174e-19 -4.350597081038495292e-19 -4.831938318528236563e-19 -5.272381361290571029e-19 -5.408116492150821066e-19
9.980000000001551656e-11 -4.093266670262994407e-19 -4.352774931246501489e-19 -4.832630599579861433e-19 -5.272854445954387449e-19 -5.408125437093805914e-19
1.000000000000156296e-10 -4.093269261827731867e-19 -4.354961071116354399e-19 -4.833318020472436745e-19 -5.273322951650677980e-19 -5.408134237363060529e-19

